Gaussian distribution of short sums of trace functions over finite fields

We show that under certain general conditions, short sums of $\ell$-adic trace functions over finite fields follow a normal distribution asymptotically when the origin varies, generalizing results of Erd\H{o}s-Davenport, Mak-Zaharescu and Lamzouri. In particular, this applies to exponential sums arising from Fourier transforms such as Kloosterman sums or Birch sums, as we can deduce from the works of Katz. By approximating the moments of traces of random matrices in monodromy groups, a quantitative version can be given as in Lamzouri's article, exhibiting a different phenomenon than the averaging from the central limit theorem.

==> data/Dirichlet-p7927-H1000.txt <==
{{0.963,-0.248},{0.936,-0.279},{0.913,-0.228},{0.893,-0.258},{0.896,-0.275},{0.882,-0.333},{0.895,-0.331},{0.902,-0.335},{0.871,-0.385},{0.811,-0.399},{0.796,-0.41},{0.794,-0.423},{0.856,-0.421},{0.805,-0.455},{0.859,-0.478},{0.813,-0.491},{0.758,-0.464},{0.759,-0.471},{0.729,-0.436},{0.746,-0.449},{0.75,-0.452},{0.749,-0.451},{0.739,-0.389},{0.797,-0.366},{0.765,-0.381},{0.747,-0.418},{0.755,-0.405},{0.739,-0.433},{0.724,-0.485},{0.771,-0.479},{0.742,-0.491},{0.682,-0.5},{0.713,-0.447},{0.676,-0.481},{0.642,-0.443},{0.622,-0.442},{0.667,-0.417},{0.669,-0.429},{0.609,-0.425},{0.56,-0.464},{0.583,-0.454},{0.586,-0.454},{0.596,-0.505},{0.541,-0.498},{0.596,-0.477},{0.557,-0.481},{0.591,-0.503},{0.596,-0.441},{0.555,-0.463},{0.591,-0.493},{0.55,-0.534},{0.549,-0.546},{0.593,-0.502},{0.647,-0.484},{0.665,-0.479},{0.682,-0.511},{0.656,-0.518},{0.663,-0.574},{0.697,-0.626},{0.717,-0.611},{0.761,-0.566},{0.743,-0.59},{0.7,-0.566},{0.695,-0.561},{0.755,-0.56},{0.783,-0.614},{0.808,-0.565},{0.863,-0.535},{0.92,-0.514},{0.924,-0.49},{0.929,-0.501},{0.92,-0.497},{0.887,-0.543},{0.849,-0.557},{0.843,-0.559},{0.862,-0.557},{0.87,-0.559},{0.865,-0.512},{0.875,-0.483},{0.865,-0.478},{0.819,-0.478},{0.788,-0.447},{0.763,-0.471},{0.768,-0.449},{0.765,-0.495},{0.773,-0.548},{0.782,-0.494},{0.83,-0.454},{0.797,-0.48},{0.851,-0.453},{0.848,-0.456},{0.82,-0.406},{0.79,-0.377},{0.784,-0.413},{0.839,-0.402},{0.887,-0.412},{0.926,-0.373},{0.913,-0.353},{0.875,-0.386},{0.839,-0.421},{0.842,-0.42},{0.784,-0.406},{0.753,-0.389},{0.708,-0.349},{0.695,-0.374},{0.675,-0.314},{0.696,-0.33},{0.711,-0.269},{0.772,-0.26},{0.712,-0.269},{0.715,-0.261},{0.714,-0.288},{0.771,-0.268},{0.763,-0.246},{0.736,-0.266},{0.72,-0.252},{0.667,-0.284},{0.627,-0.28},{0.662,-0.307},{0.666,-0.251},{0.657,-0.272},{0.657,-0.281},{0.67,-0.281},{0.642,-0.334},{0.653,-0.349},{0.653,-0.349},{0.707,-0.366},{0.702,-0.423},{0.719,-0.465},{0.72,-0.43},{0.713,-0.455},{0.747,-0.492},{0.799,-0.517},{0.801,-0.516},{0.797,-0.519},{0.804,-0.527},{0.791,-0.587},{0.805,-0.545},{0.778,-0.574},{0.752,-0.567},{0.774,-0.625},{0.813,-0.594},{0.875,-0.608},{0.871,-0.605},{0.819,-0.574},{0.785,-0.563},{0.797,-0.567},{0.823,-0.575},{0.836,-0.54},{0.776,-0.522},{0.72,-0.549},{0.687,-0.559},{0.727,-0.545},{0.681,-0.522},{0.677,-0.555},{0.684,-0.616},{0.678,-0.603},{0.651,-0.653},{0.656,-0.644},{0.701,-0.62},{0.712,-0.593},{0.723,-0.639},{0.75,-0.626},{0.781,-0.68},{0.758,-0.652},{0.774,-0.671},{0.779,-0.671},{0.818,-0.622},{0.821,-0.618},{0.813,-0.619},{0.816,-0.6},{0.804,-0.599},{0.858,-0.63},{0.819,-0.612},{0.816,-0.615},{0.817,-0.6},{0.754,-0.595},{0.74,-0.595},{0.792,-0.617},{0.73,-0.617},{0.722,-0.578},{0.783,-0.56},{0.786,-0.573},{0.779,-0.588},{0.781,-0.588},{0.794,-0.643},{0.799,-0.641},{0.795,-0.633},{0.753,-0.662},{0.793,-0.663},{0.739,-0.693},{0.676,-0.687},{0.725,-0.672},{0.772,-0.634},{0.745,-0.58},{0.783,-0.607},{0.802,-0.55},{0.803,-0.55},{0.777,-0.498},{0.83,-0.476},{0.855,-0.437},{0.884,-0.385},{0.933,-0.349},{0.908,-0.367},{0.971,-0.362},{1.026,-0.381},{1.035,-0.342},{1.064,-0.367},{1.009,-0.37},{1.013,-0.371},{1.072,-0.378},{1.029,-0.337},{0.975,-0.308},{0.952,-0.289},{0.956,-0.319},{0.943,-0.303},{0.919,-0.36},{0.903,-0.309},{0.941,-0.275},{0.945,-0.258},{0.939,-0.253},{0.949,-0.264},{0.911,-0.249},{0.97,-0.258},{0.987,-0.253},{0.973,-0.298},{1.008,-0.269},{1.004,-0.276},{1.024,-0.278},{1.08,-0.27},{1.131,-0.261},{1.158,-0.266},{1.115,-0.262},{1.105,-0.27},{1.112,-0.234},{1.059,-0.208},{1.05,-0.21},{1.073,-0.208},{1.131,-0.227},{1.082,-0.188},{1.029,-0.201},{1.04,-0.186},{1.031,-0.124},{1.031,-0.123},{1.088,-0.114},{1.102,-0.156},{1.103,-0.149},{1.087,-0.184},{1.111,-0.242},{1.123,-0.213},{1.094,-0.221},{1.074,-0.269},{1.022,-0.278},{1.036,-0.296},{1.04,-0.287},{1.028,-0.284},{0.987,-0.242},{0.969,-0.284},{1.004,-0.287},{1.042,-0.243},{1.034,-0.181},{1.072,-0.13},{1.043,-0.184},{1.091,-0.152},{1.073,-0.211},{1.085,-0.218},{1.083,-0.215},{1.116,-0.163},{1.063,-0.164},{1.054,-0.226},{1.058,-0.195},{1.071,-0.187},{1.03,-0.216},{1.039,-0.213},{1.088,-0.176},{1.086,-0.178},{1.076,-0.157},{1.079,-0.122},{1.08,-0.109},{1.04,-0.093},{1.036,-0.08},{0.996,-0.128},{1.004,-0.16},{1.037,-0.151},{1.039,-0.152},{1.028,-0.17},{0.977,-0.164},{0.977,-0.115},{0.961,-0.065},{0.904,-0.058},{0.945,-0.082},{0.9,-0.06},{0.918,-0.109},{0.98,-0.114},{0.971,-0.094},{0.961,-0.108},{0.998,-0.146},{0.937,-0.159},{0.922,-0.14},{0.913,-0.131},{0.932,-0.116},{0.97,-0.139},{0.911,-0.119},{0.882,-0.132},{0.839,-0.177},{0.827,-0.231},{0.792,-0.203},{0.832,-0.244},{0.78,-0.26},{0.75,-0.261},{0.698,-0.232},{0.719,-0.244},{0.766,-0.283},{0.767,-0.267},{0.734,-0.267},{0.738,-0.265},{0.741,-0.322},{0.741,-0.294},{0.766,-0.333},{0.808,-0.328},{0.808,-0.289},{0.82,-0.291},{0.766,-0.258},{0.757,-0.258},{0.781,-0.231},{0.819,-0.273},{0.819,-0.312},{0.818,-0.298},{0.816,-0.305},{0.865,-0.336},{0.836,-0.351},{0.856,-0.313},{0.794,-0.322},{0.795,-0.339},{0.847,-0.375},{0.849,-0.375},{0.898,-0.378},{0.844,-0.388},{0.829,-0.36},{0.828,-0.367},{0.844,-0.308},{0.844,-0.339},{0.811,-0.359},{0.781,-0.373},{0.786,-0.38},{0.772,-0.332},{0.816,-0.296},{0.776,-0.324},{0.724,-0.331},{0.754,-0.379},{0.795,-0.338},{0.765,-0.33},{0.74,-0.294},{0.715,-0.247},{0.773,-0.225},{0.72,-0.208},{0.664,-0.222},{0.667,-0.166},{0.636,-0.118},{0.668,-0.109},{0.71,-0.105},{0.758,-0.101},{0.757,-0.16},{0.707,-0.14},{0.678,-0.185},{0.677,-0.214},{0.652,-0.184},{0.657,-0.197},{0.66,-0.183},{0.678,-0.192},{0.642,-0.215},{0.646,-0.252},{0.651,-0.221},{0.685,-0.273},{0.692,-0.213},{0.691,-0.216},{0.638,-0.223},{0.666,-0.186},{0.671,-0.182},{0.612,-0.189},{0.609,-0.134},{0.573,-0.186},{0.562,-0.127},{0.572,-0.108},{0.591,-0.134},{0.578,-0.136},{0.578,-0.135},{0.575,-0.095},{0.595,-0.122},{0.559,-0.118},{0.514,-0.151},{0.558,-0.168},{0.564,-0.187},{0.591,-0.161},{0.651,-0.149},{0.635,-0.093},{0.665,-0.126},{0.711,-0.1},{0.712,-0.145},{0.688,-0.149},{0.708,-0.152},{0.707,-0.157},{0.695,-0.172},{0.654,-0.204},{0.653,-0.244},{0.622,-0.242},{0.622,-0.245},{0.594,-0.227},{0.604,-0.229},{0.557,-0.187},{0.511,-0.229},{0.466,-0.21},{0.453,-0.22},{0.507,-0.217},{0.505,-0.217},{0.489,-0.197},{0.505,-0.167},{0.523,-0.117},{0.466,-0.092},{0.522,-0.095},{0.508,-0.101},{0.503,-0.123},{0.503,-0.1},{0.536,-0.051},{0.519,-0.037},{0.504,-0.067},{0.517,-0.05},{0.513,-0.045},{0.52,-0.048},{0.48,-0.098},{0.501,-0.06},{0.438,-0.058},{0.407,-0.019},{0.433,0.03},{0.438,0.001},{0.461,0.035},{0.512,0.003},{0.526,0.065},{0.574,0.085},{0.555,0.041},{0.601,-0.002},{0.574,-0.031},{0.557,0.019},{0.538,0.054},{0.593,0.042},{0.595,0.103},{0.552,0.059},{0.502,0.052},{0.481,0.005},{0.528,0.03},{0.487,-0.01},{0.472,-0.071},{0.472,-0.078},{0.487,-0.129},{0.497,-0.068},{0.481,-0.024},{0.504,-0.069},{0.483,-0.085},{0.469,-0.145},{0.434,-0.119},{0.39,-0.158},{0.401,-0.211},{0.41,-0.258},{0.444,-0.311},{0.48,-0.263},{0.453,-0.316},{0.506,-0.297},{0.515,-0.282},{0.571,-0.263},{0.594,-0.273},{0.633,-0.225},{0.638,-0.249},{0.638,-0.255},{0.611,-0.207},{0.619,-0.195},{0.676,-0.173},{0.649,-0.229},{0.65,-0.225},{0.652,-0.182},{0.625,-0.239},{0.575,-0.204},{0.557,-0.264},{0.612,-0.233},{0.628,-0.258},{0.634,-0.274},{0.637,-0.275},{0.628,-0.273},{0.669,-0.234},{0.69,-0.257},{0.74,-0.293},{0.738,-0.349},{0.72,-0.355},{0.737,-0.355},{0.751,-0.359},{0.72,-0.341},{0.718,-0.398},{0.684,-0.373},{0.706,-0.367},{0.736,-0.384},{0.722,-0.386},{0.722,-0.386},{0.766,-0.378},{0.773,-0.328},{0.726,-0.367},{0.679,-0.326},{0.639,-0.368},{0.662,-0.427},{0.679,-0.485},{0.699,-0.428},{0.73,-0.384},{0.726,-0.351},{0.781,-0.359},{0.817,-0.356},{0.788,-0.411},{0.79,-0.42},{0.787,-0.406},{0.781,-0.437},{0.779,-0.375},{0.8,-0.356},{0.773,-0.299},{0.791,-0.27},{0.761,-0.227},{0.78,-0.218},{0.78,-0.277},{0.731,-0.293},{0.693,-0.253},{0.699,-0.246},{0.672,-0.296},{0.649,-0.262},{0.629,-0.305},{0.68,-0.341},{0.657,-0.283},{0.701,-0.319},{0.69,-0.355},{0.693,-0.405},{0.642,-0.373},{0.611,-0.373},{0.604,-0.358},{0.603,-0.346},{0.62,-0.347},{0.632,-0.292},{0.621,-0.274},{0.627,-0.285},{0.646,-0.243},{0.672,-0.234},{0.683,-0.26},{0.729,-0.231},{0.758,-0.285},{0.745,-0.294},{0.732,-0.315},{0.725,-0.306},{0.704,-0.31},{0.735,-0.279},{0.779,-0.289},{0.764,-0.306},{0.761,-0.368},{0.74,-0.421},{0.718,-0.456},{0.721,-0.399},{0.707,-0.431},{0.674,-0.401},{0.673,-0.398},{0.615,-0.374},{0.651,-0.416},{0.671,-0.438},{0.676,-0.443},{0.631,-0.443},{0.632,-0.394},{0.634,-0.386},{0.623,-0.325},{0.629,-0.345},{0.596,-0.389},{0.649,-0.376},{0.636,-0.346},{0.631,-0.336},{0.642,-0.32},{0.702,-0.319},{0.681,-0.323},{0.647,-0.274},{0.695,-0.239},{0.683,-0.244},{0.691,-0.252},{0.664,-0.197},{0.71,-0.227},{0.721,-0.256},{0.756,-0.271},{0.764,-0.328},{0.811,-0.288},{0.841,-0.263},{0.818,-0.31},{0.808,-0.259},{0.823,-0.239},{0.812,-0.269},{0.793,-0.317},{0.79,-0.317},{0.788,-0.318},{0.8,-0.308},{0.828,-0.253},{0.822,-0.267},{0.822,-0.216},{0.855,-0.24},{0.86,-0.3},{0.845,-0.307},{0.897,-0.271},{0.936,-0.258},{0.943,-0.312},{0.948,-0.315},{0.914,-0.262},{0.903,-0.272},{0.886,-0.28},{0.893,-0.244},{0.907,-0.211},{0.926,-0.238},{0.949,-0.249},{0.95,-0.261},{0.95,-0.261},{0.949,-0.262},{0.957,-0.259},{0.993,-0.215},{0.984,-0.276},{0.972,-0.27},{1.012,-0.233},{1.044,-0.288},{1.076,-0.312},{1.018,-0.328},{1.014,-0.323},{1.048,-0.273},{1.07,-0.317},{1.069,-0.313},{1.013,-0.342},{1.04,-0.303},{0.985,-0.288},{0.953,-0.305},{0.94,-0.245},{0.973,-0.244},{1.008,-0.249},{0.953,-0.22},{0.947,-0.236},{0.94,-0.257},{0.976,-0.239},{0.969,-0.284},{0.924,-0.24},{0.958,-0.22},{0.911,-0.203},{0.919,-0.147},{0.858,-0.16},{0.826,-0.185},{0.881,-0.211},{0.885,-0.273},{0.905,-0.231},{0.92,-0.246},{0.92,-0.185},{0.928,-0.177},{0.938,-0.173},{0.944,-0.174},{0.997,-0.159},{0.986,-0.22},{0.935,-0.225},{0.93,-0.265},{0.907,-0.269},{0.942,-0.216},{0.962,-0.157},{0.978,-0.12},{0.94,-0.121},{0.929,-0.061},{0.904,-0.029},{0.925,0.009},{0.936,-0.001},{0.912,0.006},{0.95,-0.039},{0.952,-0.047},{0.952,-0.04},{0.94,-0.055},{0.937,-0.067},{0.962,-0.067},{1.002,-0.111},{1.036,-0.07},{1.085,-0.09},{1.103,-0.03},{1.088,0.007},{1.116,-0.042},{1.056,-0.022},{1.072,0.009},{1.101,0.048},{1.082,0.076},{1.076,0.099},{1.121,0.107},{1.119,0.098},{1.129,0.131},{1.148,0.181},{1.195,0.193},{1.235,0.182},{1.252,0.181},{1.285,0.179},{1.228,0.206},{1.218,0.243},{1.211,0.297},{1.193,0.239},{1.184,0.26},{1.166,0.249},{1.209,0.208},{1.196,0.215},{1.159,0.265},{1.135,0.215},{1.195,0.196},{1.175,0.25},{1.163,0.286},{1.193,0.262},{1.223,0.248},{1.21,0.292},{1.26,0.331},{1.241,0.377},{1.207,0.376},{1.235,0.427},{1.248,0.38},{1.286,0.363},{1.295,0.343},{1.303,0.354},{1.312,0.331},{1.339,0.296},{1.31,0.305},{1.312,0.284},{1.267,0.24},{1.24,0.235},{1.178,0.227},{1.166,0.211},{1.188,0.262},{1.243,0.286},{1.182,0.299},{1.181,0.292},{1.158,0.291},{1.144,0.277},{1.203,0.283},{1.211,0.222},{1.222,0.16},{1.229,0.171},{1.256,0.126},{1.26,0.122},{1.198,0.137},{1.224,0.129},{1.229,0.19},{1.237,0.131},{1.187,0.161},{1.174,0.196},{1.212,0.155},{1.157,0.155},{1.132,0.113},{1.195,0.111},{1.233,0.146},{1.217,0.121},{1.229,0.065},{1.272,0.019},{1.306,0.072},{1.298,0.081},{1.361,0.083},{1.375,0.09},{1.322,0.058},{1.32,-0.005},{1.317,0.055},{1.378,0.07},{1.428,0.064},{1.442,0.043},{1.384,0.064},{1.43,0.108},{1.462,0.069},{1.478,0.054},{1.449,0.044},{1.418,0.092},{1.367,0.128},{1.353,0.078},{1.37,0.059},{1.395,0.058},{1.344,0.044},{1.388,0.003},{1.382,0.009},{1.437,-0.006},{1.47,-0.033},{1.486,-0.034},{1.434,-0.02},{1.488,-0.016},{1.483,0.047},{1.517,0.069},{1.528,0.007},{1.531,0.005},{1.509,-0.052},{1.523,-0.112},{1.498,-0.169},{1.458,-0.128},{1.444,-0.139},{1.446,-0.084},{1.5,-0.079},{1.501,-0.08},{1.469,-0.124},{1.421,-0.121},{1.391,-0.134},{1.381,-0.118},{1.388,-0.145},{1.338,-0.171},{1.336,-0.146},{1.368,-0.125},{1.306,-0.136},{1.351,-0.137},{1.337,-0.134},{1.295,-0.092},{1.264,-0.141},{1.249,-0.18},{1.214,-0.137},{1.239,-0.186},{1.247,-0.218},{1.254,-0.244},{1.198,-0.218},{1.175,-0.264},{1.163,-0.261},{1.169,-0.257},{1.188,-0.226},{1.231,-0.192},{1.215,-0.163},{1.192,-0.15},{1.192,-0.15},{1.185,-0.15},{1.138,-0.108},{1.189,-0.136},{1.214,-0.155},{1.166,-0.129},{1.162,-0.157},{1.181,-0.154},{1.159,-0.149},{1.123,-0.12},{1.066,-0.105},{1.064,-0.153},{1.114,-0.191},{1.119,-0.198},{1.132,-0.211},{1.158,-0.268},{1.208,-0.29},{1.181,-0.289},{1.16,-0.261},{1.116,-0.302},{1.149,-0.355},{1.177,-0.336},{1.128,-0.366},{1.123,-0.367},{1.151,-0.327},{1.138,-0.322},{1.167,-0.377},{1.17,-0.373},{1.173,-0.398},{1.179,-0.341},{1.23,-0.375},{1.264,-0.426},{1.26,-0.421},{1.272,-0.375},{1.274,-0.434},{1.313,-0.402},{1.303,-0.441},{1.319,-0.434},{1.319,-0.404},{1.288,-0.361},{1.277,-0.31},{1.274,-0.31},{1.297,-0.333},{1.289,-0.279},{1.295,-0.217},{1.285,-0.247},{1.318,-0.196},{1.256,-0.182},{1.254,-0.184},{1.254,-0.185},{1.272,-0.227},{1.277,-0.164},{1.337,-0.169},{1.371,-0.14},{1.389,-0.153},{1.37,-0.19},{1.432,-0.189},{1.386,-0.232},{1.407,-0.281},{1.383,-0.329},{1.36,-0.329},{1.408,-0.363},{1.414,-0.37},{1.423,-0.307},{1.411,-0.335},{1.454,-0.332},{1.447,-0.323},{1.445,-0.327},{1.421,-0.297},{1.428,-0.256},{1.403,-0.285},{1.414,-0.231},{1.415,-0.235},{1.414,-0.228},{1.362,-0.192},{1.359,-0.195},{1.395,-0.144},{1.388,-0.141},{1.402,-0.127},{1.451,-0.099},{1.454,-0.161},{1.476,-0.159},{1.498,-0.129},{1.531,-0.097},{1.484,-0.12},{1.526,-0.142},{1.497,-0.196},{1.489,-0.136},{1.487,-0.141},{1.477,-0.2},{1.536,-0.222},{1.54,-0.194},{1.579,-0.189},{1.522,-0.168},{1.533,-0.179},{1.546,-0.146},{1.538,-0.1},{1.497,-0.147},{1.455,-0.162},{1.423,-0.212},{1.429,-0.151},{1.431,-0.153},{1.386,-0.111},{1.428,-0.137},{1.428,-0.179},{1.435,-0.173},{1.398,-0.224},{1.452,-0.253},{1.394,-0.256},{1.408,-0.24},{1.453,-0.252},{1.499,-0.289},{1.438,-0.293},{1.462,-0.268},{1.465,-0.316},{1.48,-0.266},{1.501,-0.297},{1.52,-0.315},{1.57,-0.342},{1.608,-0.363},{1.608,-0.367},{1.583,-0.327},{1.588,-0.381},{1.54,-0.38},{1.492,-0.352},{1.491,-0.289},{1.497,-0.226},{1.48,-0.165},{1.515,-0.112},{1.55,-0.161},{1.552,-0.161},{1.49,-0.168},{1.505,-0.171},{1.478,-0.125},{1.441,-0.133},{1.419,-0.193},{1.441,-0.209},{1.414,-0.264},{1.451,-0.315},{1.5,-0.283},{1.448,-0.249},{1.485,-0.288},{1.492,-0.294},{1.442,-0.326},{1.408,-0.344},{1.402,-0.286},{1.414,-0.345},{1.381,-0.338},{1.336,-0.348},{1.348,-0.409},{1.36,-0.411},{1.386,-0.434},{1.353,-0.452},{1.38,-0.436},{1.431,-0.415},{1.47,-0.46},{1.526,-0.455},{1.587,-0.463},{1.528,-0.461},{1.55,-0.457},{1.54,-0.449},{1.592,-0.419},{1.547,-0.429},{1.547,-0.421},{1.484,-0.423},{1.443,-0.435},{1.441,-0.448},{1.39,-0.471},{1.386,-0.497},{1.422,-0.497},{1.426,-0.495},{1.473,-0.482},{1.415,-0.472},{1.382,-0.456},{1.375,-0.456},{1.35,-0.454},{1.332,-0.502},{1.355,-0.473},{1.317,-0.504},{1.256,-0.512},{1.234,-0.538},{1.235,-0.54},{1.217,-0.498},{1.227,-0.439},{1.221,-0.461},{1.199,-0.462},{1.248,-0.425},{1.218,-0.41},{1.177,-0.39},{1.163,-0.347},{1.176,-0.299},{1.174,-0.285},{1.132,-0.257},{1.082,-0.272},{1.021,-0.287},{1.082,-0.277},{1.022,-0.26},{1.032,-0.249},{1.038,-0.243},{1.011,-0.21},{1.031,-0.184},{0.975,-0.189},{0.96,-0.171},{0.958,-0.168},{0.955,-0.228},{0.916,-0.273},{0.947,-0.322},{0.965,-0.285},{0.925,-0.244},{0.937,-0.2},{0.926,-0.201},{0.918,-0.158},{0.937,-0.099},{0.95,-0.078},{0.949,-0.078},{0.98,-0.065},{1.008,-0.103},{1.023,-0.042},{1.014,-0.039},{0.967,-0.067},{1.014,-0.087},{1.072,-0.079},{1.045,-0.093},{1.042,-0.092},{1.033,-0.041},{1.093,-0.039},{1.1,-0.054},{1.151,-0.064},{1.136,-0.101},{1.157,-0.107},{1.186,-0.051},{1.156,-0.084},{1.161,-0.023},{1.156,0.003},{1.124,-0.051},{1.124,-0.096},{1.079,-0.083},{1.079,-0.082},{1.054,-0.057},{1.066,-0.02},{1.036,-0.016},{0.991,0.026},{0.936,0.01},{0.894,0.05},{0.931,0.086},{0.987,0.097},{0.978,0.062},{0.929,0.07},{0.871,0.06},{0.816,0.031},{0.799,0.043},{0.832,-0.006},{0.829,0.025},{0.858,0.081},{0.914,0.08},{0.899,0.092},{0.893,0.092},{0.902,0.034},{0.901,0.096},{0.911,0.046},{0.866,0.068},{0.867,0.068},{0.921,0.044},{0.952,0.013},{0.977,0.035},{0.988,-0.012},{0.94,0.027},{0.949,0.039},{0.95,0.04},{0.892,0.016},{0.943,-0.014},{0.895,-0.046},{0.896,-0.003},{0.921,0.009},{0.928,-0.053},{0.896,-0.001},{0.903,-0.019},{0.869,-0.065},{0.81,-0.062},{0.817,-0.109},{0.823,-0.109},{0.83,-0.109},{0.789,-0.067},{0.852,-0.065},{0.871,-0.08},{0.892,-0.123},{0.948,-0.145},{0.973,-0.145},{0.966,-0.184},{0.976,-0.187},{0.919,-0.215},{0.946,-0.17},{0.909,-0.193},{0.883,-0.146},{0.82,-0.139},{0.765,-0.154},{0.735,-0.138},{0.784,-0.146},{0.784,-0.145},{0.772,-0.182},{0.751,-0.176},{0.732,-0.204},{0.783,-0.229},{0.721,-0.234},{0.685,-0.215},{0.693,-0.22},{0.708,-0.164},{0.708,-0.169},{0.659,-0.147},{0.633,-0.145},{0.614,-0.163},{0.595,-0.21},{0.547,-0.21},{0.562,-0.153},{0.558,-0.156},{0.531,-0.161},{0.561,-0.213},{0.54,-0.264},{0.571,-0.262},{0.573,-0.265},{0.623,-0.242},{0.619,-0.237},{0.585,-0.184},{0.581,-0.2},{0.524,-0.177},{0.479,-0.219},{0.487,-0.214},{0.503,-0.165},{0.48,-0.121},{0.469,-0.115},{0.455,-0.144},{0.516,-0.159},{0.574,-0.151},{0.619,-0.195},{0.576,-0.217},{0.559,-0.245},{0.611,-0.21},{0.615,-0.153},{0.65,-0.177},{0.655,-0.114},{0.656,-0.113},{0.653,-0.112},{0.644,-0.093},{0.595,-0.054},{0.601,-0.037},{0.56,-0.001},{0.56,-0.002},{0.53,-0.043},{0.546,-0.049},{0.543,-0.099},{0.494,-0.096},{0.521,-0.151},{0.465,-0.176},{0.474,-0.238},{0.474,-0.219},{0.494,-0.238},{0.534,-0.285},{0.533,-0.3},{0.571,-0.27},{0.579,-0.207},{0.552,-0.241},{0.596,-0.218},{0.601,-0.254},{0.539,-0.264},{0.588,-0.226},{0.581,-0.232},{0.609,-0.204},{0.614,-0.199},{0.574,-0.194},{0.579,-0.21},{0.629,-0.236},{0.589,-0.237},{0.632,-0.254},{0.637,-0.274},{0.625,-0.329},{0.624,-0.356},{0.672,-0.397},{0.645,-0.37},{0.594,-0.386},{0.555,-0.337},{0.548,-0.352},{0.519,-0.319},{0.495,-0.361},{0.497,-0.423},{0.466,-0.402},{0.464,-0.408},{0.42,-0.383},{0.359,-0.371},{0.392,-0.368},{0.425,-0.333},{0.456,-0.315},{0.418,-0.33},{0.42,-0.306},{0.426,-0.341},{0.464,-0.39},{0.519,-0.399},{0.575,-0.387},{0.58,-0.391},{0.61,-0.395},{0.613,-0.439},{0.569,-0.412},{0.508,-0.426},{0.522,-0.436},{0.51,-0.422},{0.521,-0.434},{0.475,-0.412},{0.474,-0.476},{0.53,-0.472},{0.518,-0.495},{0.46,-0.477},{0.421,-0.448},{0.425,-0.476},{0.389,-0.469},{0.351,-0.452},{0.366,-0.4},{0.345,-0.341},{0.343,-0.338},{0.402,-0.326},{0.383,-0.357},{0.388,-0.303},{0.386,-0.291},{0.386,-0.292},{0.418,-0.27},{0.357,-0.263},{0.357,-0.326},{0.35,-0.347},{0.292,-0.369},{0.287,-0.366},{0.235,-0.341},{0.249,-0.307},{0.21,-0.259},{0.257,-0.298},{0.286,-0.291},{0.305,-0.278},{0.337,-0.322},{0.329,-0.274},{0.268,-0.274},{0.242,-0.287},{0.241,-0.344},{0.301,-0.324},{0.301,-0.324},{0.3,-0.322},{0.283,-0.376},{0.287,-0.427},{0.277,-0.404},{0.278,-0.411},{0.268,-0.403},{0.256,-0.348},{0.259,-0.353},{0.217,-0.387},{0.267,-0.383},{0.306,-0.352},{0.295,-0.39},{0.301,-0.389},{0.283,-0.344},{0.242,-0.327},{0.234,-0.381},{0.279,-0.393},{0.261,-0.385},{0.256,-0.414},{0.263,-0.4},{0.251,-0.408},{0.197,-0.44},{0.201,-0.395},{0.222,-0.404},{0.182,-0.439},{0.162,-0.499},{0.221,-0.491},{0.275,-0.494},{0.229,-0.536},{0.278,-0.536},{0.282,-0.574},{0.254,-0.517},{0.252,-0.519},{0.229,-0.481},{0.208,-0.453},{0.208,-0.499},{0.201,-0.445},{0.198,-0.422},{0.214,-0.44},{0.25,-0.401},{0.28,-0.352},{0.237,-0.309},{0.256,-0.295},{0.308,-0.282},{0.342,-0.254},{0.397,-0.251},{0.357,-0.226},{0.417,-0.208},{0.377,-0.167},{0.396,-0.145},{0.42,-0.087},{0.412,-0.12},{0.389,-0.106},{0.355,-0.061},{0.312,-0.038},{0.297,-0.009},{0.253,0.022},{0.258,0.073},{0.201,0.071},{0.197,0.063},{0.145,0.097},{0.171,0.046},{0.186,0.05},{0.193,0.01},{0.169,-0.01},{0.155,-0.065},{0.123,-0.013},{0.068,-0.003},{0.055,0.014},{0.085,0.042},{0.073,0.022},{0.083,0.023},{0.042,-0.015},{0.104,-0.012},{0.09,-0.033},{0.086,-0.039},{0.056,-0.028},{0.011,-0.029},{0.006,0.007},{0.021,-0.014},{0.007,0.021},{0.01,-0.042},{-0.025,-0.058},{0.011,-0.026},{0.01,-0.026},{-0.029,-0.071},{-0.03,-0.071},{-0.053,-0.07},{-0.014,-0.042},{0.035,-0.031},{-0.013,-0.039},{-0.039,-0.081},{-0.0,-0.117},{0.033,-0.09},{0.02,-0.151},{-0.038,-0.159},{-0.007,-0.122},{0.025,-0.158},{0.01,-0.172},{0.044,-0.158},{0.008,-0.204},{0.006,-0.202},{-0.006,-0.255},{0.01,-0.257},{0.039,-0.312},{0.055,-0.27},{0.056,-0.241},{0.066,-0.264},{0.076,-0.274},{0.073,-0.29},{0.029,-0.288},{0.009,-0.275},{-0.031,-0.231},{-0.035,-0.265},{-0.078,-0.265},{-0.076,-0.322},{-0.059,-0.353},{-0.032,-0.302},{-0.087,-0.328},{-0.094,-0.373},{-0.038,-0.361},{-0.063,-0.359},{-0.045,-0.366},{-0.025,-0.362},{-0.025,-0.362},{-0.033,-0.387},{-0.052,-0.379},{-0.016,-0.429},{-0.045,-0.481},{-0.01,-0.431},{0.034,-0.443},{0.05,-0.446},{0.067,-0.417},{0.116,-0.42},{0.151,-0.446},{0.092,-0.46},{0.069,-0.466},{0.091,-0.411},{0.075,-0.471},{0.093,-0.48},{0.087,-0.42},{0.104,-0.444},{0.104,-0.462},{0.166,-0.478},{0.174,-0.498},{0.208,-0.508},{0.205,-0.51},{0.188,-0.483},{0.205,-0.488},{0.198,-0.55},{0.246,-0.588},{0.271,-0.599},{0.271,-0.58},{0.323,-0.582},{0.275,-0.576},{0.25,-0.603},{0.266,-0.568},{0.25,-0.541},{0.228,-0.53},{0.285,-0.558},{0.289,-0.54},{0.293,-0.592},{0.268,-0.544},{0.312,-0.526},{0.259,-0.561},{0.308,-0.522},{0.321,-0.493},{0.329,-0.489},{0.326,-0.468},{0.29,-0.466},{0.327,-0.467},{0.322,-0.494},{0.369,-0.471},{0.346,-0.482},{0.373,-0.499},{0.42,-0.456},{0.407,-0.485},{0.387,-0.493},{0.355,-0.5},{0.324,-0.526},{0.292,-0.473},{0.252,-0.424},{0.296,-0.398},{0.3,-0.457},{0.313,-0.505},{0.276,-0.455},{0.237,-0.491},{0.268,-0.504},{0.282,-0.513},{0.306,-0.484},{0.296,-0.543},{0.292,-0.485},{0.33,-0.437},{0.358,-0.467},{0.305,-0.434},{0.289,-0.491},{0.251,-0.503},{0.225,-0.477},{0.221,-0.478},{0.239,-0.473},{0.214,-0.518},{0.265,-0.53},{0.279,-0.469},{0.264,-0.448},{0.214,-0.42},{0.184,-0.425},{0.22,-0.432},{0.16,-0.44},{0.207,-0.481},{0.187,-0.511},{0.195,-0.531},{0.185,-0.527},{0.124,-0.531},{0.122,-0.516},{0.141,-0.522},{0.133,-0.558},{0.093,-0.548},{0.098,-0.549},{0.098,-0.565},{0.137,-0.561},{0.138,-0.562},{0.179,-0.543},{0.216,-0.51},{0.175,-0.553},{0.168,-0.535},{0.226,-0.514},{0.179,-0.544},{0.19,-0.546},{0.182,-0.532},{0.166,-0.567},{0.122,-0.583},{0.082,-0.538},{0.112,-0.535},{0.1,-0.536},{0.076,-0.52},{0.073,-0.521},{0.035,-0.472},{0.009,-0.518},{0.038,-0.557},{0.036,-0.554},{0.037,-0.553},{0.031,-0.524},{0.015,-0.476},{-0.039,-0.502},{-0.052,-0.468},{-0.011,-0.455},{0.012,-0.454},{-0.029,-0.409},{-0.077,-0.385},{-0.089,-0.447},{-0.112,-0.49},{-0.106,-0.512},{-0.102,-0.479},{-0.093,-0.443},{-0.043,-0.415},{-0.086,-0.386},{-0.109,-0.367},{-0.108,-0.371},{-0.13,-0.389},{-0.11,-0.448},{-0.123,-0.466},{-0.077,-0.491},{-0.078,-0.555},{-0.048,-0.604},{-0.041,-0.543},{-0.044,-0.495},{-0.03,-0.495},{-0.007,-0.551},{0.025,-0.512},{-0.011,-0.525},{-0.004,-0.467},{-0.062,-0.443},{-0.021,-0.489},{-0.062,-0.452},{-0.002,-0.451},{0.045,-0.437},{0.049,-0.428},{0.083,-0.374},{0.047,-0.424},{-0.014,-0.424},{-0.054,-0.448},{-0.036,-0.508},{-0.071,-0.561},{-0.071,-0.563},{-0.044,-0.566},{-0.096,-0.532},{-0.102,-0.549},{-0.146,-0.587},{-0.177,-0.535},{-0.131,-0.578},{-0.18,-0.555},{-0.175,-0.562},{-0.141,-0.518},{-0.151,-0.54},{-0.204,-0.574},{-0.154,-0.562},{-0.165,-0.562},{-0.131,-0.511},{-0.168,-0.467},{-0.154,-0.485},{-0.178,-0.489},{-0.132,-0.516},{-0.131,-0.535},{-0.119,-0.516},{-0.122,-0.523},{-0.174,-0.508},{-0.219,-0.504},{-0.166,-0.537},{-0.143,-0.53},{-0.146,-0.541},{-0.117,-0.544},{-0.14,-0.512},{-0.082,-0.511},{-0.126,-0.474},{-0.17,-0.517},{-0.116,-0.529},{-0.127,-0.495},{-0.136,-0.482},{-0.131,-0.419},{-0.087,-0.411},{-0.143,-0.439},{-0.156,-0.474},{-0.183,-0.46},{-0.132,-0.471},{-0.126,-0.467},{-0.188,-0.454},{-0.192,-0.491},{-0.209,-0.496},{-0.235,-0.54},{-0.245,-0.558},{-0.239,-0.518},{-0.242,-0.558},{-0.248,-0.57},{-0.277,-0.576},{-0.253,-0.536},{-0.26,-0.474},{-0.241,-0.454},{-0.234,-0.451},{-0.24,-0.514},{-0.225,-0.491},{-0.237,-0.521},{-0.256,-0.517},{-0.218,-0.476},{-0.229,-0.506},{-0.225,-0.516},{-0.241,-0.47},{-0.235,-0.427},{-0.252,-0.395},{-0.244,-0.454},{-0.275,-0.399},{-0.263,-0.392},{-0.323,-0.412},{-0.323,-0.427},{-0.312,-0.367},{-0.338,-0.42},{-0.383,-0.445},{-0.39,-0.459},{-0.402,-0.406},{-0.382,-0.408},{-0.418,-0.423},{-0.377,-0.386},{-0.333,-0.341},{-0.312,-0.382},{-0.356,-0.348},{-0.365,-0.378},{-0.348,-0.407},{-0.298,-0.368},{-0.317,-0.42},{-0.341,-0.439},{-0.337,-0.409},{-0.285,-0.419},{-0.311,-0.462},{-0.284,-0.425},{-0.309,-0.408},{-0.333,-0.461},{-0.338,-0.463},{-0.359,-0.456},{-0.344,-0.506},{-0.344,-0.502},{-0.334,-0.524},{-0.389,-0.492},{-0.343,-0.449},{-0.291,-0.476},{-0.328,-0.508},{-0.299,-0.53},{-0.271,-0.533},{-0.234,-0.501},{-0.202,-0.466},{-0.256,-0.439},{-0.234,-0.404},{-0.283,-0.44},{-0.343,-0.46},{-0.313,-0.514},{-0.36,-0.519},{-0.385,-0.523},{-0.377,-0.522},{-0.378,-0.525},{-0.375,-0.462},{-0.382,-0.441},{-0.412,-0.449},{-0.365,-0.465},{-0.414,-0.487},{-0.399,-0.542},{-0.378,-0.601},{-0.346,-0.655},{-0.341,-0.653},{-0.378,-0.686},{-0.416,-0.725},{-0.433,-0.772},{-0.448,-0.829},{-0.435,-0.777},{-0.437,-0.77},{-0.488,-0.8},{-0.482,-0.833},{-0.419,-0.83},{-0.451,-0.776},{-0.447,-0.759},{-0.451,-0.786},{-0.501,-0.766},{-0.525,-0.825},{-0.468,-0.851},{-0.438,-0.821},{-0.385,-0.809},{-0.433,-0.839},{-0.47,-0.878},{-0.469,-0.871},{-0.482,-0.861},{-0.54,-0.838},{-0.527,-0.815},{-0.544,-0.851},{-0.543,-0.851},{-0.541,-0.853},{-0.572,-0.851},{-0.555,-0.895},{-0.597,-0.853},{-0.567,-0.839},{-0.615,-0.854},{-0.613,-0.855},{-0.604,-0.859},{-0.644,-0.908},{-0.622,-0.891},{-0.627,-0.893},{-0.575,-0.873},{-0.528,-0.894},{-0.533,-0.877},{-0.556,-0.834},{-0.547,-0.836},{-0.485,-0.849},{-0.48,-0.848},{-0.491,-0.893},{-0.494,-0.917},{-0.524,-0.904},{-0.525,-0.933},{-0.501,-0.875},{-0.474,-0.915},{-0.431,-0.875},{-0.466,-0.919},{-0.425,-0.871},{-0.471,-0.831},{-0.473,-0.84},{-0.533,-0.823},{-0.502,-0.875},{-0.478,-0.829},{-0.431,-0.833},{-0.419,-0.834},{-0.416,-0.822},{-0.443,-0.766},{-0.441,-0.768},{-0.44,-0.806},{-0.421,-0.787},{-0.449,-0.811},{-0.455,-0.808},{-0.498,-0.795},{-0.524,-0.779},{-0.504,-0.751},{-0.528,-0.693},{-0.538,-0.721},{-0.551,-0.68},{-0.522,-0.625},{-0.471,-0.657},{-0.506,-0.632},{-0.532,-0.656},{-0.532,-0.594},{-0.518,-0.625},{-0.506,-0.662},{-0.514,-0.628},{-0.465,-0.619},{-0.495,-0.608},{-0.51,-0.629},{-0.488,-0.674},{-0.482,-0.695},{-0.496,-0.638},{-0.491,-0.594},{-0.529,-0.593},{-0.516,-0.618},{-0.544,-0.651},{-0.505,-0.683},{-0.449,-0.656},{-0.421,-0.603},{-0.422,-0.603},{-0.464,-0.639},{-0.459,-0.633},{-0.417,-0.588},{-0.408,-0.569},{-0.441,-0.562},{-0.414,-0.516},{-0.474,-0.529},{-0.427,-0.53},{-0.416,-0.592},{-0.392,-0.646},{-0.35,-0.652},{-0.369,-0.62},{-0.406,-0.629},{-0.355,-0.615},{-0.402,-0.587},{-0.356,-0.592},{-0.41,-0.575},{-0.47,-0.567},{-0.5,-0.516},{-0.441,-0.493},{-0.445,-0.489},{-0.47,-0.505},{-0.485,-0.523},{-0.515,-0.504},{-0.526,-0.49},{-0.524,-0.439},{-0.524,-0.381},{-0.475,-0.353},{-0.475,-0.354},{-0.452,-0.404},{-0.463,-0.412},{-0.46,-0.404},{-0.423,-0.354},{-0.425,-0.339},{-0.433,-0.355},{-0.38,-0.389},{-0.336,-0.352},{-0.389,-0.323},{-0.396,-0.316},{-0.397,-0.318},{-0.451,-0.327},{-0.393,-0.336},{-0.395,-0.288},{-0.386,-0.29},{-0.4,-0.336},{-0.383,-0.276},{-0.343,-0.234},{-0.337,-0.234},{-0.335,-0.203},{-0.384,-0.169},{-0.329,-0.158},{-0.27,-0.153},{-0.283,-0.091},{-0.272,-0.093},{-0.272,-0.148},{-0.272,-0.152},{-0.313,-0.169},{-0.299,-0.208},{-0.271,-0.248},{-0.226,-0.205},{-0.244,-0.151},{-0.237,-0.144},{-0.24,-0.147},{-0.244,-0.084},{-0.203,-0.09},{-0.209,-0.049},{-0.223,-0.051},{-0.202,-0.109},{-0.212,-0.112},{-0.155,-0.126},{-0.173,-0.133},{-0.201,-0.079},{-0.156,-0.034},{-0.141,-0.038},{-0.18,-0.033},{-0.18,-0.034},{-0.157,-0.036},{-0.108,-0.008},{-0.073,0.045},{-0.112,0.042},{-0.124,-0.019},{-0.08,0.025},{-0.097,0.013},{-0.146,-0.021},{-0.154,-0.022},{-0.161,0.032},{-0.112,-0.006},{-0.067,-0.018},{-0.026,-0.039},{-0.063,0.012},{-0.081,0.011},{-0.106,0.022},{-0.102,-0.036},{-0.088,0.009},{-0.091,-0.006},{-0.077,0.036},{-0.097,0.025},{-0.101,-0.011},{-0.118,-0.069},{-0.153,-0.077},{-0.137,-0.08},{-0.123,-0.08},{-0.124,-0.08},{-0.124,-0.08},{-0.124,-0.082},{-0.116,-0.104},{-0.065,-0.085},{-0.014,-0.112},{-0.057,-0.15},{-0.104,-0.112},{-0.129,-0.127},{-0.157,-0.146},{-0.207,-0.17},{-0.259,-0.206},{-0.276,-0.145},{-0.278,-0.163},{-0.225,-0.139},{-0.229,-0.138},{-0.232,-0.115},{-0.252,-0.093},{-0.293,-0.087},{-0.345,-0.124},{-0.383,-0.157},{-0.398,-0.101},{-0.401,-0.054},{-0.343,-0.049},{-0.339,-0.037},{-0.279,-0.051},{-0.308,-0.036},{-0.299,-0.06},{-0.33,-0.113},{-0.269,-0.116},{-0.27,-0.114},{-0.261,-0.105},{-0.299,-0.113},{-0.339,-0.114},{-0.332,-0.175},{-0.392,-0.167},{-0.454,-0.161},{-0.434,-0.147},{-0.478,-0.128},{-0.539,-0.115},{-0.541,-0.115},{-0.554,-0.073},{-0.575,-0.014},{-0.554,0.04},{-0.552,0.041},{-0.602,0.033},{-0.584,0.093},{-0.583,0.101},{-0.581,0.095},{-0.575,0.104},{-0.521,0.073},{-0.578,0.063},{-0.559,0.005},{-0.566,-0.02},{-0.565,-0.021},{-0.582,0.011},{-0.546,0.053},{-0.523,0.025},{-0.576,0.021},{-0.568,0.025},{-0.609,-0.009},{-0.662,0.025},{-0.683,0.014},{-0.694,0.058},{-0.755,0.077},{-0.752,0.048},{-0.8,0.085},{-0.799,0.059},{-0.846,0.078},{-0.836,0.112},{-0.845,0.108},{-0.833,0.103},{-0.814,0.103},{-0.821,0.123},{-0.838,0.083},{-0.871,0.053},{-0.922,0.02},{-0.933,0.001},{-0.971,-0.033},{-0.929,-0.022},{-0.891,-0.071},{-0.868,-0.103},{-0.838,-0.138},{-0.849,-0.2},{-0.869,-0.217},{-0.855,-0.246},{-0.881,-0.242},{-0.871,-0.251},{-0.812,-0.269},{-0.809,-0.325},{-0.782,-0.342},{-0.798,-0.303},{-0.812,-0.25},{-0.83,-0.235},{-0.792,-0.206},{-0.786,-0.16},{-0.818,-0.198},{-0.821,-0.202},{-0.828,-0.139},{-0.797,-0.085},{-0.785,-0.052},{-0.81,-0.013},{-0.766,-0.054},{-0.75,-0.052},{-0.729,0.002},{-0.71,-0.003},{-0.75,0.039},{-0.778,0.037},{-0.781,0.012},{-0.75,0.027},{-0.804,0.06},{-0.852,0.048},{-0.859,0.046},{-0.877,-0.001},{-0.877,-0.009},{-0.842,-0.03},{-0.877,-0.075},{-0.905,-0.132},{-0.926,-0.168},{-0.937,-0.154},{-0.992,-0.137},{-0.934,-0.116},{-0.929,-0.057},{-0.928,-0.062},{-0.901,-0.067},{-0.902,-0.054},{-0.95,-0.073},{-0.934,-0.046},{-0.952,-0.04},{-0.951,-0.045},{-0.893,-0.02},{-0.86,0.012},{-0.826,0.065},{-0.802,0.092},{-0.823,0.063},{-0.804,0.065},{-0.743,0.076},{-0.723,0.115},{-0.779,0.087},{-0.76,0.045},{-0.781,-0.014},{-0.769,-0.035},{-0.754,-0.036},{-0.753,-0.084},{-0.758,-0.062},{-0.753,-0.033},{-0.7,-0.028},{-0.671,-0.031},{-0.627,-0.061},{-0.625,-0.046},{-0.578,-0.006},{-0.576,-0.01},{-0.576,-0.008},{-0.576,-0.038},{-0.553,-0.095},{-0.504,-0.124},{-0.527,-0.181},{-0.505,-0.24},{-0.451,-0.272},{-0.403,-0.289},{-0.393,-0.297},{-0.401,-0.292},{-0.358,-0.267},{-0.387,-0.255},{-0.392,-0.257},{-0.406,-0.267},{-0.463,-0.296},{-0.46,-0.296},{-0.447,-0.319},{-0.451,-0.376},{-0.429,-0.371},{-0.46,-0.363},{-0.455,-0.355},{-0.421,-0.318},{-0.393,-0.347},{-0.367,-0.373},{-0.349,-0.376},{-0.337,-0.333},{-0.397,-0.337},{-0.342,-0.342},{-0.327,-0.349},{-0.274,-0.373},{-0.274,-0.352},{-0.273,-0.357},{-0.331,-0.356},{-0.375,-0.315},{-0.419,-0.359},{-0.461,-0.364},{-0.487,-0.354},{-0.45,-0.379},{-0.443,-0.399},{-0.405,-0.352},{-0.451,-0.35},{-0.454,-0.334},{-0.454,-0.331},{-0.393,-0.335},{-0.396,-0.329},{-0.409,-0.31},{-0.412,-0.313},{-0.397,-0.346},{-0.38,-0.328},{-0.358,-0.345},{-0.411,-0.36},{-0.441,-0.367},{-0.439,-0.334},{-0.417,-0.311},{-0.372,-0.268},{-0.405,-0.279},{-0.384,-0.231},{-0.346,-0.214},{-0.387,-0.258},{-0.442,-0.226},{-0.423,-0.239},{-0.403,-0.233},{-0.449,-0.213},{-0.436,-0.275},{-0.45,-0.263},{-0.406,-0.302},{-0.409,-0.254},{-0.41,-0.245},{-0.426,-0.274},{-0.432,-0.285},{-0.445,-0.241},{-0.409,-0.286},{-0.47,-0.27},{-0.43,-0.292},{-0.372,-0.301},{-0.416,-0.298},{-0.399,-0.24},{-0.427,-0.292},{-0.413,-0.295},{-0.394,-0.28},{-0.416,-0.306},{-0.479,-0.313},{-0.5,-0.265},{-0.449,-0.255},{-0.502,-0.248},{-0.528,-0.233},{-0.537,-0.233},{-0.486,-0.269},{-0.543,-0.288},{-0.565,-0.251},{-0.573,-0.193},{-0.599,-0.204},{-0.624,-0.262},{-0.631,-0.266},{-0.613,-0.296},{-0.572,-0.252},{-0.555,-0.256},{-0.581,-0.226},{-0.551,-0.257},{-0.539,-0.24},{-0.534,-0.227},{-0.537,-0.219},{-0.586,-0.18},{-0.529,-0.187},{-0.526,-0.193},{-0.536,-0.182},{-0.474,-0.176},{-0.493,-0.119},{-0.442,-0.135},{-0.403,-0.154},{-0.379,-0.096},{-0.368,-0.097},{-0.329,-0.128},{-0.324,-0.183},{-0.312,-0.123},{-0.315,-0.124},{-0.353,-0.105},{-0.31,-0.11},{-0.297,-0.14},{-0.289,-0.091},{-0.249,-0.065},{-0.231,-0.016},{-0.257,0.038},{-0.28,0.033},{-0.337,0.005},{-0.326,-0.01},{-0.287,-0.02},{-0.273,-0.078},{-0.304,-0.031},{-0.289,-0.019},{-0.238,0.018},{-0.236,-0.041},{-0.225,-0.039},{-0.171,-0.071},{-0.151,-0.099},{-0.126,-0.066},{-0.169,-0.026},{-0.211,-0.047},{-0.252,0.001},{-0.212,-0.036},{-0.15,-0.043},{-0.203,-0.058},{-0.188,-0.076},{-0.173,-0.02},{-0.155,-0.073},{-0.123,-0.125},{-0.112,-0.132},{-0.108,-0.138},{-0.108,-0.18},{-0.123,-0.204},{-0.123,-0.204},{-0.067,-0.18},{-0.036,-0.153},{-0.085,-0.19},{-0.133,-0.173},{-0.113,-0.186},{-0.15,-0.134},{-0.11,-0.143},{-0.099,-0.138},{-0.157,-0.163},{-0.128,-0.158},{-0.131,-0.159},{-0.192,-0.145},{-0.207,-0.206},{-0.181,-0.254},{-0.199,-0.195},{-0.184,-0.21},{-0.137,-0.168},{-0.084,-0.187},{-0.114,-0.241},{-0.119,-0.244},{-0.176,-0.259},{-0.23,-0.25},{-0.238,-0.234},{-0.252,-0.26},{-0.302,-0.231},{-0.308,-0.225},{-0.351,-0.206},{-0.325,-0.221},{-0.303,-0.178},{-0.306,-0.183},{-0.301,-0.172},{-0.283,-0.226},{-0.246,-0.203},{-0.236,-0.196},{-0.178,-0.184},{-0.211,-0.226},{-0.212,-0.216},{-0.189,-0.176},{-0.218,-0.198},{-0.156,-0.203},{-0.117,-0.213},{-0.058,-0.218},{-0.058,-0.275},{-0.116,-0.261},{-0.136,-0.319},{-0.094,-0.362},{-0.15,-0.39},{-0.158,-0.359},{-0.199,-0.314},{-0.24,-0.322},{-0.242,-0.302},{-0.232,-0.326},{-0.271,-0.311},{-0.281,-0.286},{-0.245,-0.295},{-0.226,-0.313},{-0.205,-0.312},{-0.192,-0.353},{-0.171,-0.358},{-0.187,-0.381},{-0.214,-0.335},{-0.237,-0.291},{-0.236,-0.291},{-0.173,-0.29},{-0.146,-0.32},{-0.154,-0.332},{-0.118,-0.338},{-0.112,-0.304},{-0.128,-0.354},{-0.151,-0.376},{-0.147,-0.387},{-0.205,-0.41},{-0.143,-0.418},{-0.182,-0.468},{-0.241,-0.468},{-0.184,-0.496},{-0.209,-0.506},{-0.147,-0.508},{-0.112,-0.487},{-0.136,-0.436},{-0.134,-0.443},{-0.084,-0.426},{-0.058,-0.482},{-0.011,-0.507},{0.016,-0.496},{-0.037,-0.463},{-0.062,-0.467},{-0.092,-0.417},{-0.075,-0.411},{-0.067,-0.459},{-0.051,-0.478},{-0.005,-0.521},{-0.0,-0.463},{-0.012,-0.495},{-0.037,-0.437},{-0.041,-0.433},{0.012,-0.408},{0.019,-0.369},{0.047,-0.337},{0.023,-0.304},{0.017,-0.279},{0.067,-0.315},{0.125,-0.301},{0.188,-0.291},{0.137,-0.329},{0.132,-0.311},{0.137,-0.307},{0.108,-0.338},{0.157,-0.331},{0.161,-0.299},{0.154,-0.238},{0.133,-0.284},{0.13,-0.284},{0.139,-0.297},{0.148,-0.347},{0.193,-0.391},{0.203,-0.35},{0.209,-0.403},{0.235,-0.352},{0.289,-0.367},{0.327,-0.343},{0.327,-0.343},{0.293,-0.295},{0.351,-0.278},{0.356,-0.288},{0.365,-0.295},{0.383,-0.29},{0.417,-0.29},{0.416,-0.295},{0.392,-0.353},{0.364,-0.362},{0.328,-0.368},{0.27,-0.392},{0.28,-0.395},{0.285,-0.456},{0.277,-0.519},{0.304,-0.576},{0.247,-0.569},{0.257,-0.585},{0.194,-0.586},{0.146,-0.597},{0.192,-0.619},{0.136,-0.647},{0.154,-0.707},{0.135,-0.735},{0.095,-0.753},{0.115,-0.773},{0.112,-0.766},{0.086,-0.797},{0.067,-0.835},{0.079,-0.813},{0.099,-0.785},{0.054,-0.829},{0.087,-0.873},{0.088,-0.841},{0.132,-0.827},{0.156,-0.814},{0.145,-0.755},{0.195,-0.738},{0.202,-0.727},{0.252,-0.69},{0.294,-0.685},{0.35,-0.658},{0.304,-0.698},{0.335,-0.719},{0.285,-0.688},{0.308,-0.665},{0.288,-0.628},{0.263,-0.654},{0.274,-0.642},{0.267,-0.647},{0.277,-0.599},{0.331,-0.575},{0.331,-0.575},{0.269,-0.59},{0.277,-0.596},{0.264,-0.534},{0.242,-0.491},{0.214,-0.523},{0.209,-0.522},{0.235,-0.464},{0.233,-0.497},{0.244,-0.496},{0.209,-0.542},{0.159,-0.577},{0.2,-0.578},{0.18,-0.574},{0.131,-0.543},{0.136,-0.605},{0.164,-0.603},{0.198,-0.643},{0.218,-0.65},{0.244,-0.634},{0.259,-0.62},{0.263,-0.621},{0.321,-0.614},{0.273,-0.641},{0.267,-0.642},{0.274,-0.582},{0.294,-0.555},{0.307,-0.616},{0.253,-0.648},{0.281,-0.655},{0.312,-0.657},{0.344,-0.624},{0.342,-0.669},{0.385,-0.677},{0.374,-0.727},{0.383,-0.738},{0.413,-0.746},{0.402,-0.686},{0.386,-0.653},{0.39,-0.715},{0.401,-0.666},{0.457,-0.643},{0.462,-0.651},{0.497,-0.701},{0.51,-0.699},{0.477,-0.743},{0.482,-0.792},{0.487,-0.784},{0.477,-0.761},{0.437,-0.744},{0.47,-0.697},{0.465,-0.693},{0.439,-0.677},{0.461,-0.665},{0.409,-0.641},{0.414,-0.635},{0.385,-0.671},{0.388,-0.637},{0.422,-0.69},{0.421,-0.737},{0.398,-0.725},{0.37,-0.697},{0.401,-0.752},{0.34,-0.769},{0.374,-0.728},{0.321,-0.7},{0.342,-0.71},{0.361,-0.665},{0.404,-0.672},{0.372,-0.673},{0.377,-0.722},{0.361,-0.719},{0.317,-0.678},{0.348,-0.65},{0.406,-0.647},{0.391,-0.634},{0.407,-0.627},{0.406,-0.628},{0.449,-0.672},{0.449,-0.727},{0.426,-0.783},{0.414,-0.745},{0.39,-0.777},{0.423,-0.776},{0.399,-0.83},{0.401,-0.831},{0.46,-0.814},{0.412,-0.819},{0.45,-0.82},{0.491,-0.856},{0.492,-0.853},{0.48,-0.865},{0.479,-0.812},{0.465,-0.822},{0.427,-0.873},{0.431,-0.869},{0.375,-0.899},{0.338,-0.95},{0.294,-0.943},{0.291,-0.943},{0.337,-0.986},{0.331,-0.986},{0.356,-1.04},{0.407,-1.06},{0.416,-1.066},{0.391,-1.008},{0.396,-0.996},{0.392,-0.999},{0.425,-1.025},{0.391,-0.984},{0.368,-0.95},{0.34,-0.917},{0.319,-0.913},{0.307,-0.958},{0.273,-0.946},{0.294,-0.941},{0.299,-0.933},{0.336,-0.933},{0.363,-0.982},{0.406,-0.947},{0.39,-0.887},{0.364,-0.891},{0.378,-0.85},{0.327,-0.814},{0.293,-0.851},{0.295,-0.857},{0.296,-0.867},{0.329,-0.921},{0.326,-0.922},{0.325,-0.919},{0.27,-0.913},{0.228,-0.89},{0.208,-0.862},{0.228,-0.873},{0.257,-0.895},{0.212,-0.934},{0.191,-0.991},{0.196,-0.959},{0.237,-0.969},{0.249,-0.907},{0.294,-0.872},{0.246,-0.901},{0.292,-0.876},{0.313,-0.903},{0.253,-0.918},{0.234,-0.881},{0.235,-0.919},{0.21,-0.891},{0.215,-0.872},{0.241,-0.86},{0.249,-0.894},{0.22,-0.896},{0.246,-0.898},{0.29,-0.886},{0.248,-0.926},{0.219,-0.898},{0.268,-0.905},{0.266,-0.966},{0.321,-0.977},{0.38,-0.971},{0.328,-0.94},{0.305,-0.927},{0.323,-0.927},{0.273,-0.964},{0.284,-0.971},{0.29,-0.985},{0.349,-0.981},{0.359,-1.03},{0.368,-1.025},{0.419,-1.062},{0.442,-1.029},{0.452,-1.031},{0.43,-1.027},{0.43,-1.019},{0.37,-1.029},{0.331,-1.01},{0.297,-0.982},{0.278,-1.005},{0.244,-1.02},{0.303,-1.017},{0.317,-1.058},{0.309,-1.06},{0.31,-1.08},{0.255,-1.105},{0.247,-1.103},{0.196,-1.066},{0.168,-1.097},{0.195,-1.089},{0.221,-1.115},{0.239,-1.107},{0.217,-1.145},{0.212,-1.161},{0.165,-1.184},{0.207,-1.224},{0.174,-1.236},{0.207,-1.244},{0.154,-1.255},{0.156,-1.241},{0.173,-1.288},{0.178,-1.292},{0.159,-1.258},{0.171,-1.241},{0.222,-1.223},{0.183,-1.179},{0.215,-1.124},{0.212,-1.145},{0.226,-1.167},{0.267,-1.148},{0.257,-1.157},{0.258,-1.161},{0.311,-1.171},{0.27,-1.123},{0.326,-1.14},{0.303,-1.187},{0.301,-1.183},{0.282,-1.192},{0.31,-1.143},{0.257,-1.171},{0.285,-1.164},{0.268,-1.163},{0.318,-1.153},{0.304,-1.19},{0.315,-1.128},{0.332,-1.1},{0.329,-1.075},{0.337,-1.13},{0.288,-1.09},{0.278,-1.113},{0.3,-1.169},{0.245,-1.138},{0.262,-1.194},{0.21,-1.159},{0.165,-1.17},{0.127,-1.212},{0.129,-1.198},{0.118,-1.207},{0.113,-1.188},{0.102,-1.137},{0.052,-1.154},{0.051,-1.152},{0.063,-1.154},{0.074,-1.167},{0.128,-1.136},{0.144,-1.156},{0.175,-1.199},{0.123,-1.188},{0.095,-1.133},{0.114,-1.113},{0.122,-1.088},{0.144,-1.034},{0.161,-1.028},{0.159,-0.98},{0.206,-0.987},{0.227,-0.938},{0.219,-0.945},{0.22,-0.945},{0.216,-0.937},{0.2,-0.947},{0.146,-0.918},{0.164,-0.919},{0.196,-0.889},{0.2,-0.945},{0.233,-0.972},{0.243,-0.913},{0.205,-0.954},{0.212,-0.969},{0.186,-0.943},{0.206,-0.975},{0.158,-1.016},{0.219,-1.009},{0.205,-0.954},{0.189,-0.974},{0.17,-0.992},{0.191,-0.955},{0.138,-0.968},{0.172,-0.996},{0.144,-0.958},{0.138,-0.954},{0.2,-0.959},{0.181,-1.019},{0.141,-1.031},{0.15,-1.021},{0.098,-1.004},{0.083,-0.994},{0.052,-1.015},{0.052,-1.024},{0.02,-1.032},{0.007,-0.991},{0.007,-0.991},{0.031,-0.946},{0.036,-0.884},{0.062,-0.934},{0.052,-0.884},{0.109,-0.886},{0.114,-0.949},{0.169,-0.952},{0.163,-0.918},{0.182,-0.894},{0.169,-0.954},{0.155,-0.903},{0.155,-0.918},{0.146,-0.889},{0.142,-0.919},{0.141,-0.918},{0.123,-0.943},{0.128,-0.961},{0.111,-0.955},{0.062,-0.976},{0.074,-0.98},{0.07,-0.968},{0.065,-1.005},{0.015,-1.036},{0.053,-1.037},{0.115,-1.036},{0.07,-0.992},{0.122,-0.965},{0.123,-0.904},{0.146,-0.871},{0.143,-0.844},{0.158,-0.851},{0.222,-0.849},{0.203,-0.837},{0.205,-0.841},{0.212,-0.867},{0.222,-0.853},{0.193,-0.799},{0.21,-0.756},{0.19,-0.769},{0.196,-0.748},{0.176,-0.732},{0.185,-0.727},{0.177,-0.719},{0.185,-0.734},{0.189,-0.715},{0.239,-0.682},{0.262,-0.628},{0.258,-0.647},{0.251,-0.655},{0.193,-0.675},{0.142,-0.676},{0.158,-0.734},{0.2,-0.705},{0.141,-0.69},{0.084,-0.669},{0.087,-0.708},{0.135,-0.673},{0.151,-0.672},{0.189,-0.709},{0.184,-0.769},{0.246,-0.779},{0.291,-0.786},{0.25,-0.776},{0.252,-0.838},{0.255,-0.841},{0.297,-0.833},{0.255,-0.79},{0.292,-0.835},{0.318,-0.857},{0.356,-0.899},{0.317,-0.947},{0.35,-0.896},{0.337,-0.879},{0.323,-0.893},{0.333,-0.887},{0.294,-0.914},{0.292,-0.906},{0.314,-0.936},{0.278,-0.978},{0.236,-1.004},{0.204,-1.032},{0.229,-1.009},{0.202,-0.952},{0.201,-0.945},{0.237,-0.974},{0.279,-0.989},{0.286,-1.048},{0.228,-1.024},{0.23,-1.036},{0.26,-0.985},{0.271,-1.024},{0.26,-1.036},{0.262,-1.024},{0.313,-1.014},{0.258,-0.985},{0.292,-1.026},{0.299,-1.016},{0.325,-0.995},{0.384,-1.017},{0.396,-1.016},{0.364,-1.002},{0.323,-1.012},{0.354,-1.067},{0.382,-1.034},{0.406,-0.976},{0.465,-0.964},{0.49,-0.978},{0.48,-0.953},{0.502,-1.012},{0.52,-1.036},{0.49,-1.092},{0.51,-1.128},{0.522,-1.104},{0.553,-1.066},{0.571,-1.102},{0.547,-1.14},{0.56,-1.145},{0.561,-1.128},{0.555,-1.179},{0.502,-1.201},{0.497,-1.191},{0.461,-1.139},{0.437,-1.156},{0.487,-1.156},{0.461,-1.164},{0.462,-1.165},{0.449,-1.185},{0.424,-1.217},{0.406,-1.157},{0.344,-1.164},{0.287,-1.167},{0.278,-1.161},{0.243,-1.207},{0.238,-1.205},{0.227,-1.216},{0.229,-1.251},{0.283,-1.281},{0.305,-1.282},{0.251,-1.314},{0.283,-1.283},{0.236,-1.325},{0.234,-1.263},{0.218,-1.203},{0.226,-1.196},{0.24,-1.226},{0.236,-1.259},{0.217,-1.251},{0.277,-1.266},{0.271,-1.27},{0.262,-1.296},{0.295,-1.278},{0.347,-1.284},{0.341,-1.321},{0.35,-1.347},{0.372,-1.331},{0.373,-1.33},{0.409,-1.348},{0.455,-1.309},{0.493,-1.312},{0.451,-1.326},{0.398,-1.351},{0.413,-1.389},{0.441,-1.378},{0.497,-1.393},{0.497,-1.394},{0.45,-1.411},{0.466,-1.441},{0.515,-1.472},{0.488,-1.489},{0.466,-1.548},{0.457,-1.576},{0.496,-1.586},{0.497,-1.607},{0.546,-1.567},{0.517,-1.583},{0.507,-1.578},{0.528,-1.61},{0.524,-1.584},{0.486,-1.597},{0.464,-1.656},{0.434,-1.698},{0.397,-1.742},{0.394,-1.744},{0.338,-1.752},{0.338,-1.752},{0.37,-1.803},{0.355,-1.798},{0.361,-1.74},{0.302,-1.722},{0.336,-1.766},{0.296,-1.785},{0.272,-1.745},{0.254,-1.793},{0.289,-1.845},{0.284,-1.892},{0.292,-1.843},{0.319,-1.85},{0.324,-1.885},{0.318,-1.937},{0.312,-1.94},{0.323,-1.896},{0.306,-1.929},{0.296,-1.91},{0.326,-1.878},{0.308,-1.888},{0.261,-1.89},{0.233,-1.843},{0.231,-1.802},{0.183,-1.767},{0.203,-1.724},{0.215,-1.761},{0.184,-1.756},{0.219,-1.755},{0.227,-1.695},{0.228,-1.697},{0.266,-1.685},{0.286,-1.692},{0.268,-1.743},{0.233,-1.795},{0.176,-1.77},{0.137,-1.765},{0.088,-1.8},{0.076,-1.811},{0.093,-1.75},{0.086,-1.812},{0.125,-1.768},{0.111,-1.756},{0.11,-1.758},{0.109,-1.815},{0.103,-1.829},{0.092,-1.837},{0.079,-1.806},{0.075,-1.842},{0.093,-1.876},{0.079,-1.814},{0.087,-1.819},{0.112,-1.844},{0.121,-1.812},{0.065,-1.791},{0.017,-1.832},{0.016,-1.822},{0.002,-1.776},{0.018,-1.833},{0.019,-1.831},{0.027,-1.83},{0.077,-1.809},{0.099,-1.821},{0.091,-1.824},{0.069,-1.843},{0.007,-1.852},{0.007,-1.852},{0.008,-1.871},{0.07,-1.871},{0.125,-1.848},{0.123,-1.813},{0.183,-1.823},{0.201,-1.832},{0.21,-1.871},{0.182,-1.83},{0.17,-1.852},{0.173,-1.84},{0.182,-1.903},{0.235,-1.887},{0.232,-1.886},{0.232,-1.87},{0.173,-1.891},{0.215,-1.937},{0.198,-1.903},{0.188,-1.935},{0.149,-1.921},{0.207,-1.932},{0.212,-1.957},{0.189,-1.909},{0.202,-1.926},{0.259,-1.954},{0.264,-1.954},{0.324,-1.971},{0.341,-2.032},{0.314,-2.049},{0.35,-2.099},{0.342,-2.066},{0.338,-2.129},{0.319,-2.158},{0.286,-2.194},{0.226,-2.172},{0.167,-2.171},{0.171,-2.194},{0.154,-2.19},{0.19,-2.216},{0.218,-2.221},{0.272,-2.203},{0.258,-2.242},{0.195,-2.248},{0.2,-2.242},{0.184,-2.253},{0.224,-2.234},{0.248,-2.215},{0.247,-2.215},{0.243,-2.225},{0.246,-2.219},{0.3,-2.188},{0.305,-2.241},{0.245,-2.224},{0.267,-2.186},{0.266,-2.187},{0.313,-2.205},{0.294,-2.155},{0.282,-2.217},{0.227,-2.245},{0.245,-2.224},{0.276,-2.206},{0.299,-2.151},{0.286,-2.157},{0.349,-2.147},{0.291,-2.125},{0.304,-2.112},{0.295,-2.108},{0.295,-2.108},{0.325,-2.098},{0.367,-2.14},{0.305,-2.148},{0.327,-2.153},{0.318,-2.2},{0.266,-2.165},{0.251,-2.169},{0.251,-2.169},{0.273,-2.149},{0.269,-2.153},{0.29,-2.19},{0.265,-2.219},{0.269,-2.256},{0.293,-2.245},{0.323,-2.294},{0.327,-2.357},{0.288,-2.367},{0.334,-2.408},{0.367,-2.448},{0.34,-2.465},{0.327,-2.404},{0.325,-2.404},{0.297,-2.357},{0.351,-2.389},{0.366,-2.384},{0.334,-2.337},{0.283,-2.299},{0.282,-2.301},{0.304,-2.283},{0.268,-2.244},{0.285,-2.233},{0.262,-2.259},{0.228,-2.242},{0.255,-2.197},{0.294,-2.188},{0.268,-2.131},{0.293,-2.087},{0.347,-2.098},{0.307,-2.086},{0.292,-2.096},{0.291,-2.085},{0.3,-2.027},{0.304,-2.016},{0.366,-2.029},{0.303,-2.035},{0.296,-2.036},{0.323,-2.056},{0.264,-2.053},{0.202,-2.046},{0.213,-2.062},{0.184,-2.026},{0.198,-2.016},{0.155,-1.996},{0.147,-2.03},{0.125,-2.07},{0.182,-2.058},{0.207,-1.999},{0.184,-1.982},{0.229,-1.974},{0.255,-1.951},{0.232,-1.895},{0.269,-1.932},{0.264,-1.94},{0.264,-1.979},{0.27,-2.027},{0.29,-1.993},{0.303,-1.978},{0.252,-2.014},{0.273,-1.97},{0.236,-1.94},{0.28,-1.898},{0.303,-1.849},{0.302,-1.836},{0.351,-1.819},{0.342,-1.758},{0.305,-1.709},{0.287,-1.651},{0.331,-1.633},{0.327,-1.588},{0.324,-1.598},{0.342,-1.548},{0.328,-1.571},{0.348,-1.623},{0.349,-1.595},{0.367,-1.537},{0.331,-1.571},{0.347,-1.523},{0.316,-1.539},{0.352,-1.554},{0.352,-1.535},{0.352,-1.546},{0.295,-1.53},{0.294,-1.526},{0.26,-1.501},{0.246,-1.488},{0.245,-1.47},{0.209,-1.451},{0.157,-1.473},{0.106,-1.447},{0.074,-1.49},{0.014,-1.478},{0.02,-1.514},{0.02,-1.513},{0.074,-1.511},{0.066,-1.534},{0.059,-1.505},{0.058,-1.501},{0.034,-1.468},{0.039,-1.478},{0.055,-1.427},{0.1,-1.458},{0.072,-1.426},{0.011,-1.41},{-0.026,-1.397},{0.03,-1.41},{0.054,-1.401},{0.097,-1.39},{0.079,-1.427},{0.078,-1.425},{0.124,-1.422},{0.155,-1.414},{0.15,-1.438},{0.139,-1.492},{0.128,-1.547},{0.121,-1.562},{0.122,-1.563},{0.144,-1.599},{0.158,-1.555},{0.216,-1.578},{0.238,-1.519},{0.192,-1.477},{0.209,-1.498},{0.174,-1.482},{0.209,-1.434},{0.17,-1.453},{0.218,-1.493},{0.206,-1.474},{0.213,-1.424},{0.22,-1.41},{0.27,-1.404},{0.286,-1.353},{0.315,-1.324},{0.273,-1.362},{0.219,-1.361},{0.248,-1.371},{0.23,-1.377},{0.245,-1.375},{0.202,-1.393},{0.146,-1.39},{0.208,-1.403},{0.264,-1.417},{0.318,-1.449},{0.321,-1.491},{0.373,-1.499},{0.368,-1.483},{0.352,-1.475},{0.362,-1.447},{0.36,-1.444},{0.408,-1.477},{0.409,-1.477},{0.382,-1.431},{0.374,-1.426},{0.336,-1.419},{0.327,-1.396},{0.302,-1.395},{0.279,-1.393},{0.305,-1.422},{0.283,-1.393},{0.298,-1.386},{0.351,-1.421},{0.39,-1.444},{0.434,-1.433},{0.383,-1.396},{0.381,-1.392},{0.435,-1.359},{0.426,-1.39},{0.433,-1.391},{0.442,-1.357},{0.445,-1.298},{0.464,-1.345},{0.486,-1.384},{0.448,-1.351},{0.45,-1.352},{0.455,-1.352},{0.424,-1.341},{0.482,-1.317},{0.45,-1.263},{0.45,-1.253},{0.436,-1.244},{0.404,-1.209},{0.361,-1.201},{0.398,-1.196},{0.435,-1.175},{0.43,-1.15},{0.368,-1.165},{0.331,-1.115},{0.349,-1.056},{0.373,-1.064},{0.412,-1.109},{0.369,-1.155},{0.363,-1.152},{0.355,-1.153},{0.314,-1.107},{0.287,-1.139},{0.263,-1.167},{0.255,-1.172},{0.238,-1.157},{0.254,-1.213},{0.276,-1.179},{0.23,-1.144},{0.233,-1.137},{0.201,-1.177},{0.21,-1.189},{0.204,-1.14},{0.172,-1.09},{0.163,-1.141},{0.132,-1.188},{0.179,-1.146},{0.161,-1.151},{0.218,-1.139},{0.182,-1.188},{0.121,-1.176},{0.122,-1.147},{0.137,-1.111},{0.158,-1.053},{0.203,-1.063},{0.175,-1.064},{0.187,-1.05},{0.245,-1.026},{0.24,-1.029},{0.222,-0.969},{0.285,-0.979},{0.267,-0.966},{0.262,-0.973},{0.251,-0.983},{0.218,-0.964},{0.214,-1.011},{0.222,-0.977},{0.263,-0.949},{0.234,-0.892},{0.229,-0.88},{0.263,-0.838},{0.325,-0.826},{0.321,-0.771},{0.351,-0.805},{0.345,-0.785},{0.344,-0.769},{0.358,-0.709},{0.343,-0.692},{0.31,-0.643},{0.258,-0.659},{0.209,-0.653},{0.172,-0.682},{0.177,-0.742},{0.119,-0.76},{0.13,-0.725},{0.176,-0.696},{0.151,-0.737},{0.178,-0.778},{0.116,-0.772},{0.061,-0.78},{0.002,-0.775},{-0.042,-0.737},{0.015,-0.764},{0.01,-0.76},{-0.035,-0.733},{0.018,-0.73},{0.02,-0.726},{0.023,-0.762},{0.008,-0.734},{0.006,-0.763},{-0.04,-0.734},{-0.025,-0.691},{-0.025,-0.694},{-0.018,-0.714},{0.005,-0.713},{-0.037,-0.676},{-0.066,-0.631},{-0.038,-0.603},{0.023,-0.596},{0.06,-0.581},{0.024,-0.625},{0.012,-0.57},{-0.039,-0.547},{-0.048,-0.487},{-0.04,-0.457},{-0.087,-0.499},{-0.04,-0.5},{-0.024,-0.449},{-0.024,-0.467},{-0.064,-0.443},{-0.019,-0.463},{-0.075,-0.434},{-0.078,-0.431},{-0.045,-0.41},{-0.047,-0.379},{-0.05,-0.419},{-0.112,-0.408},{-0.149,-0.366},{-0.157,-0.367},{-0.137,-0.326},{-0.198,-0.325},{-0.23,-0.276},{-0.237,-0.297},{-0.208,-0.327},{-0.214,-0.344},{-0.195,-0.339},{-0.165,-0.351},{-0.157,-0.309},{-0.115,-0.298},{-0.128,-0.254},{-0.149,-0.262},{-0.17,-0.301},{-0.162,-0.291},{-0.182,-0.327},{-0.179,-0.331},{-0.23,-0.308},{-0.229,-0.308},{-0.201,-0.359},{-0.182,-0.407},{-0.179,-0.427},{-0.186,-0.438},{-0.247,-0.425},{-0.255,-0.41},{-0.259,-0.4},{-0.259,-0.399},{-0.314,-0.379},{-0.302,-0.404},{-0.351,-0.443},{-0.357,-0.465},{-0.353,-0.526},{-0.392,-0.499},{-0.369,-0.551},{-0.378,-0.523},{-0.382,-0.469},{-0.386,-0.422},{-0.34,-0.432},{-0.354,-0.419},{-0.396,-0.465},{-0.388,-0.449},{-0.4,-0.418},{-0.402,-0.414},{-0.407,-0.416},{-0.459,-0.44},{-0.459,-0.438},{-0.414,-0.417},{-0.384,-0.441},{-0.377,-0.488},{-0.331,-0.462},{-0.349,-0.428},{-0.314,-0.41},{-0.318,-0.416},{-0.288,-0.377},{-0.313,-0.332},{-0.336,-0.331},{-0.332,-0.268},{-0.354,-0.268},{-0.352,-0.272},{-0.408,-0.299},{-0.348,-0.309},{-0.32,-0.253},{-0.304,-0.222},{-0.274,-0.176},{-0.291,-0.175},{-0.239,-0.201},{-0.191,-0.238},{-0.155,-0.225},{-0.115,-0.185},{-0.115,-0.188},{-0.066,-0.153},{-0.015,-0.184},{-0.035,-0.218},{0.011,-0.174},{0.017,-0.173},{0.018,-0.202},{0.034,-0.237},{0.029,-0.242},{-0.006,-0.284},{-0.014,-0.254},{-0.024,-0.275},{-0.058,-0.318},{-0.052,-0.324},{-0.069,-0.312},{-0.035,-0.329},{-0.067,-0.308},{-0.023,-0.285},{-0.085,-0.276},{-0.066,-0.312},{-0.049,-0.302},{-0.052,-0.307},{-0.095,-0.296},{-0.073,-0.294},{-0.121,-0.268},{-0.087,-0.313},{-0.083,-0.323},{-0.127,-0.368},{-0.136,-0.372},{-0.13,-0.407},{-0.164,-0.38},{-0.144,-0.379},{-0.15,-0.439},{-0.1,-0.446},{-0.131,-0.466},{-0.088,-0.423},{-0.088,-0.425},{-0.136,-0.413},{-0.132,-0.415},{-0.133,-0.466},{-0.111,-0.444},{-0.139,-0.446},{-0.111,-0.417},{-0.105,-0.462},{-0.164,-0.448},{-0.122,-0.465},{-0.106,-0.51},{-0.112,-0.522},{-0.101,-0.498},{-0.08,-0.486},{-0.093,-0.484},{-0.093,-0.482},{-0.071,-0.472},{-0.034,-0.424},{-0.067,-0.41},{-0.113,-0.381},{-0.118,-0.444},{-0.111,-0.396},{-0.15,-0.393},{-0.121,-0.402},{-0.122,-0.353},{-0.098,-0.318},{-0.104,-0.38},{-0.076,-0.354},{-0.11,-0.34},{-0.1,-0.338},{-0.156,-0.322},{-0.169,-0.358},{-0.223,-0.35},{-0.205,-0.306},{-0.191,-0.266},{-0.186,-0.269},{-0.246,-0.263},{-0.242,-0.247},{-0.229,-0.262},{-0.228,-0.293},{-0.267,-0.342},{-0.25,-0.399},{-0.243,-0.385},{-0.246,-0.43},{-0.264,-0.386},{-0.298,-0.357},{-0.25,-0.354},{-0.288,-0.348},{-0.301,-0.294},{-0.288,-0.245},{-0.226,-0.246},{-0.212,-0.22},{-0.192,-0.177},{-0.217,-0.185},{-0.225,-0.212},{-0.229,-0.212},{-0.226,-0.226},{-0.225,-0.265},{-0.199,-0.261},{-0.198,-0.217},{-0.154,-0.177},{-0.144,-0.174},{-0.16,-0.143},{-0.219,-0.146},{-0.202,-0.191},{-0.166,-0.229},{-0.132,-0.262},{-0.15,-0.277},{-0.135,-0.254},{-0.146,-0.235},{-0.147,-0.234},{-0.154,-0.171},{-0.163,-0.175},{-0.165,-0.133},{-0.203,-0.136},{-0.258,-0.116},{-0.261,-0.146},{-0.256,-0.152},{-0.308,-0.17},{-0.251,-0.162},{-0.232,-0.208},{-0.251,-0.266},{-0.241,-0.26},{-0.25,-0.228},{-0.259,-0.261},{-0.224,-0.216},{-0.231,-0.165},{-0.174,-0.143},{-0.142,-0.101},{-0.182,-0.108},{-0.187,-0.047},{-0.178,0.014},{-0.238,0.021},{-0.285,0.017},{-0.246,-0.029},{-0.283,-0.054},{-0.291,-0.062},{-0.262,-0.039},{-0.204,-0.035},{-0.204,-0.042},{-0.238,-0.071},{-0.191,-0.041},{-0.178,-0.052},{-0.179,-0.113},{-0.222,-0.104},{-0.173,-0.144},{-0.19,-0.087},{-0.175,-0.028},{-0.187,-0.025},{-0.198,-0.074},{-0.2,-0.073},{-0.154,-0.094},{-0.096,-0.094},{-0.035,-0.079},{-0.017,-0.036},{0.0,0.0},{0.017,0.036},{0.035,0.079},{0.096,0.094},{0.154,0.094},{0.2,0.073},{0.198,0.074},{0.187,0.025},{0.175,0.028},{0.19,0.087},{0.173,0.144},{0.222,0.104},{0.179,0.113},{0.178,0.052},{0.191,0.041},{0.238,0.071},{0.204,0.042},{0.204,0.035},{0.262,0.039},{0.291,0.062},{0.283,0.054},{0.246,0.029},{0.285,-0.017},{0.238,-0.021},{0.178,-0.014},{0.187,0.047},{0.182,0.108},{0.142,0.101},{0.174,0.143},{0.231,0.165},{0.224,0.216},{0.259,0.261},{0.25,0.228},{0.241,0.26},{0.251,0.266},{0.232,0.208},{0.251,0.162},{0.308,0.17},{0.256,0.152},{0.261,0.146},{0.258,0.116},{0.203,0.136},{0.165,0.133},{0.163,0.175},{0.154,0.171},{0.147,0.234},{0.146,0.235},{0.135,0.254},{0.15,0.277},{0.132,0.262},{0.166,0.229},{0.202,0.191},{0.219,0.146},{0.16,0.143},{0.144,0.174},{0.154,0.177},{0.198,0.217},{0.199,0.261},{0.225,0.265},{0.226,0.226},{0.229,0.212},{0.225,0.212},{0.217,0.185},{0.192,0.177},{0.212,0.22},{0.226,0.246},{0.288,0.245},{0.301,0.294},{0.288,0.348},{0.25,0.354},{0.298,0.357},{0.264,0.386},{0.246,0.43},{0.243,0.385},{0.25,0.399},{0.267,0.342},{0.228,0.293},{0.229,0.262},{0.242,0.247},{0.246,0.263},{0.186,0.269},{0.191,0.266},{0.205,0.306},{0.223,0.35},{0.169,0.358},{0.156,0.322},{0.1,0.338},{0.11,0.34},{0.076,0.354},{0.104,0.38},{0.098,0.318},{0.122,0.353},{0.121,0.402},{0.15,0.393},{0.111,0.396},{0.118,0.444},{0.113,0.381},{0.067,0.41},{0.034,0.424},{0.071,0.472},{0.093,0.482},{0.093,0.484},{0.08,0.486},{0.101,0.498},{0.112,0.522},{0.106,0.51},{0.122,0.465},{0.164,0.448},{0.105,0.462},{0.111,0.417},{0.139,0.446},{0.111,0.444},{0.133,0.466},{0.132,0.415},{0.136,0.413},{0.088,0.425},{0.088,0.423},{0.131,0.466},{0.1,0.446},{0.15,0.439},{0.144,0.379},{0.164,0.38},{0.13,0.407},{0.136,0.372},{0.127,0.368},{0.083,0.323},{0.087,0.313},{0.121,0.268},{0.073,0.294},{0.095,0.296},{0.052,0.307},{0.049,0.302},{0.066,0.312},{0.085,0.276},{0.023,0.285},{0.067,0.308},{0.035,0.329},{0.069,0.312},{0.052,0.324},{0.058,0.318},{0.024,0.275},{0.014,0.254},{0.006,0.284},{-0.029,0.242},{-0.034,0.237},{-0.018,0.202},{-0.017,0.173},{-0.011,0.174},{0.035,0.218},{0.015,0.184},{0.066,0.153},{0.115,0.188},{0.115,0.185},{0.155,0.225},{0.191,0.238},{0.239,0.201},{0.291,0.175},{0.274,0.176},{0.304,0.222},{0.32,0.253},{0.348,0.309},{0.408,0.299},{0.352,0.272},{0.354,0.268},{0.332,0.268},{0.336,0.331},{0.313,0.332},{0.288,0.377},{0.318,0.416},{0.314,0.41},{0.349,0.428},{0.331,0.462},{0.377,0.488},{0.384,0.441},{0.414,0.417},{0.459,0.438},{0.459,0.44},{0.407,0.416},{0.402,0.414},{0.4,0.418},{0.388,0.449},{0.396,0.465},{0.354,0.419},{0.34,0.432},{0.386,0.422},{0.382,0.469},{0.378,0.523},{0.369,0.551},{0.392,0.499},{0.353,0.526},{0.357,0.465},{0.351,0.443},{0.302,0.404},{0.314,0.379},{0.259,0.399},{0.259,0.4},{0.255,0.41},{0.247,0.425},{0.186,0.438},{0.179,0.427},{0.182,0.407},{0.201,0.359},{0.229,0.308},{0.23,0.308},{0.179,0.331},{0.182,0.327},{0.162,0.291},{0.17,0.301},{0.149,0.262},{0.128,0.254},{0.115,0.298},{0.157,0.309},{0.165,0.351},{0.195,0.339},{0.214,0.344},{0.208,0.327},{0.237,0.297},{0.23,0.276},{0.198,0.325},{0.137,0.326},{0.157,0.367},{0.149,0.366},{0.112,0.408},{0.05,0.419},{0.047,0.379},{0.045,0.41},{0.078,0.431},{0.075,0.434},{0.019,0.463},{0.064,0.443},{0.024,0.467},{0.024,0.449},{0.04,0.5},{0.087,0.499},{0.04,0.457},{0.048,0.487},{0.039,0.547},{-0.012,0.57},{-0.024,0.625},{-0.06,0.581},{-0.023,0.596},{0.038,0.603},{0.066,0.631},{0.037,0.676},{-0.005,0.713},{0.018,0.714},{0.025,0.694},{0.025,0.691},{0.04,0.734},{-0.006,0.763},{-0.008,0.734},{-0.023,0.762},{-0.02,0.726},{-0.018,0.73},{0.035,0.733},{-0.01,0.76},{-0.015,0.764},{0.042,0.737},{-0.002,0.775},{-0.061,0.78},{-0.116,0.772},{-0.178,0.778},{-0.151,0.737},{-0.176,0.696},{-0.13,0.725},{-0.119,0.76},{-0.177,0.742},{-0.172,0.682},{-0.209,0.653},{-0.258,0.659},{-0.31,0.643},{-0.343,0.692},{-0.358,0.709},{-0.344,0.769},{-0.345,0.785},{-0.351,0.805},{-0.321,0.771},{-0.325,0.826},{-0.263,0.838},{-0.229,0.88},{-0.234,0.892},{-0.263,0.949},{-0.222,0.977},{-0.214,1.011},{-0.218,0.964},{-0.251,0.983},{-0.262,0.973},{-0.267,0.966},{-0.285,0.979},{-0.222,0.969},{-0.24,1.029},{-0.245,1.026},{-0.187,1.05},{-0.175,1.064},{-0.203,1.063},{-0.158,1.053},{-0.137,1.111},{-0.122,1.147},{-0.121,1.176},{-0.182,1.188},{-0.218,1.139},{-0.161,1.151},{-0.179,1.146},{-0.132,1.188},{-0.163,1.141},{-0.172,1.09},{-0.204,1.14},{-0.21,1.189},{-0.201,1.177},{-0.233,1.137},{-0.23,1.144},{-0.276,1.179},{-0.254,1.213},{-0.238,1.157},{-0.255,1.172},{-0.263,1.167},{-0.287,1.139},{-0.314,1.107},{-0.355,1.153},{-0.363,1.152},{-0.369,1.155},{-0.412,1.109},{-0.373,1.064},{-0.349,1.056},{-0.331,1.115},{-0.368,1.165},{-0.43,1.15},{-0.435,1.175},{-0.398,1.196},{-0.361,1.201},{-0.404,1.209},{-0.436,1.244},{-0.45,1.253},{-0.45,1.263},{-0.482,1.317},{-0.424,1.341},{-0.455,1.352},{-0.45,1.352},{-0.448,1.351},{-0.486,1.384},{-0.464,1.345},{-0.445,1.298},{-0.442,1.357},{-0.433,1.391},{-0.426,1.39},{-0.435,1.359},{-0.381,1.392},{-0.383,1.396},{-0.434,1.433},{-0.39,1.444},{-0.351,1.421},{-0.298,1.386},{-0.283,1.393},{-0.305,1.422},{-0.279,1.393},{-0.302,1.395},{-0.327,1.396},{-0.336,1.419},{-0.374,1.426},{-0.382,1.431},{-0.409,1.477},{-0.408,1.477},{-0.36,1.444},{-0.362,1.447},{-0.352,1.475},{-0.368,1.483},{-0.373,1.499},{-0.321,1.491},{-0.318,1.449},{-0.264,1.417},{-0.208,1.403},{-0.146,1.39},{-0.202,1.393},{-0.245,1.375},{-0.23,1.377},{-0.248,1.371},{-0.219,1.361},{-0.273,1.362},{-0.315,1.324},{-0.286,1.353},{-0.27,1.404},{-0.22,1.41},{-0.213,1.424},{-0.206,1.474},{-0.218,1.493},{-0.17,1.453},{-0.209,1.434},{-0.174,1.482},{-0.209,1.498},{-0.192,1.477},{-0.238,1.519},{-0.216,1.578},{-0.158,1.555},{-0.144,1.599},{-0.122,1.563},{-0.121,1.562},{-0.128,1.547},{-0.139,1.492},{-0.15,1.438},{-0.155,1.414},{-0.124,1.422},{-0.078,1.425},{-0.079,1.427},{-0.097,1.39},{-0.054,1.401},{-0.03,1.41},{0.026,1.397},{-0.011,1.41},{-0.072,1.426},{-0.1,1.458},{-0.055,1.427},{-0.039,1.478},{-0.034,1.468},{-0.058,1.501},{-0.059,1.505},{-0.066,1.534},{-0.074,1.511},{-0.02,1.513},{-0.02,1.514},{-0.014,1.478},{-0.074,1.49},{-0.106,1.447},{-0.157,1.473},{-0.209,1.451},{-0.245,1.47},{-0.246,1.488},{-0.26,1.501},{-0.294,1.526},{-0.295,1.53},{-0.352,1.546},{-0.352,1.535},{-0.352,1.554},{-0.316,1.539},{-0.347,1.523},{-0.331,1.571},{-0.367,1.537},{-0.349,1.595},{-0.348,1.623},{-0.328,1.571},{-0.342,1.548},{-0.324,1.598},{-0.327,1.588},{-0.331,1.633},{-0.287,1.651},{-0.305,1.709},{-0.342,1.758},{-0.351,1.819},{-0.302,1.836},{-0.303,1.849},{-0.28,1.898},{-0.236,1.94},{-0.273,1.97},{-0.252,2.014},{-0.303,1.978},{-0.29,1.993},{-0.27,2.027},{-0.264,1.979},{-0.264,1.94},{-0.269,1.932},{-0.232,1.895},{-0.255,1.951},{-0.229,1.974},{-0.184,1.982},{-0.207,1.999},{-0.182,2.058},{-0.125,2.07},{-0.147,2.03},{-0.155,1.996},{-0.198,2.016},{-0.184,2.026},{-0.213,2.062},{-0.202,2.046},{-0.264,2.053},{-0.323,2.056},{-0.296,2.036},{-0.303,2.035},{-0.366,2.029},{-0.304,2.016},{-0.3,2.027},{-0.291,2.085},{-0.292,2.096},{-0.307,2.086},{-0.347,2.098},{-0.293,2.087},{-0.268,2.131},{-0.294,2.188},{-0.255,2.197},{-0.228,2.242},{-0.262,2.259},{-0.285,2.233},{-0.268,2.244},{-0.304,2.283},{-0.282,2.301},{-0.283,2.299},{-0.334,2.337},{-0.366,2.384},{-0.351,2.389},{-0.297,2.357},{-0.325,2.404},{-0.327,2.404},{-0.34,2.465},{-0.367,2.448},{-0.334,2.408},{-0.288,2.367},{-0.327,2.357},{-0.323,2.294},{-0.293,2.245},{-0.269,2.256},{-0.265,2.219},{-0.29,2.19},{-0.269,2.153},{-0.273,2.149},{-0.251,2.169},{-0.251,2.169},{-0.266,2.165},{-0.318,2.2},{-0.327,2.153},{-0.305,2.148},{-0.367,2.14},{-0.325,2.098},{-0.295,2.108},{-0.295,2.108},{-0.304,2.112},{-0.291,2.125},{-0.349,2.147},{-0.286,2.157},{-0.299,2.151},{-0.276,2.206},{-0.245,2.224},{-0.227,2.245},{-0.282,2.217},{-0.294,2.155},{-0.313,2.205},{-0.266,2.187},{-0.267,2.186},{-0.245,2.224},{-0.305,2.241},{-0.3,2.188},{-0.246,2.219},{-0.243,2.225},{-0.247,2.215},{-0.248,2.215},{-0.224,2.234},{-0.184,2.253},{-0.2,2.242},{-0.195,2.248},{-0.258,2.242},{-0.272,2.203},{-0.218,2.221},{-0.19,2.216},{-0.154,2.19},{-0.171,2.194},{-0.167,2.171},{-0.226,2.172},{-0.286,2.194},{-0.319,2.158},{-0.338,2.129},{-0.342,2.066},{-0.35,2.099},{-0.314,2.049},{-0.341,2.032},{-0.324,1.971},{-0.264,1.954},{-0.259,1.954},{-0.202,1.926},{-0.189,1.909},{-0.212,1.957},{-0.207,1.932},{-0.149,1.921},{-0.188,1.935},{-0.198,1.903},{-0.215,1.937},{-0.173,1.891},{-0.232,1.87},{-0.232,1.886},{-0.235,1.887},{-0.182,1.903},{-0.173,1.84},{-0.17,1.852},{-0.182,1.83},{-0.21,1.871},{-0.201,1.832},{-0.183,1.823},{-0.123,1.813},{-0.125,1.848},{-0.07,1.871},{-0.008,1.871},{-0.007,1.852},{-0.007,1.852},{-0.069,1.843},{-0.091,1.824},{-0.099,1.821},{-0.077,1.809},{-0.027,1.83},{-0.019,1.831},{-0.018,1.833},{-0.002,1.776},{-0.016,1.822},{-0.017,1.832},{-0.065,1.791},{-0.121,1.812},{-0.112,1.844},{-0.087,1.819},{-0.079,1.814},{-0.093,1.876},{-0.075,1.842},{-0.079,1.806},{-0.092,1.837},{-0.103,1.829},{-0.109,1.815},{-0.11,1.758},{-0.111,1.756},{-0.125,1.768},{-0.086,1.812},{-0.093,1.75},{-0.076,1.811},{-0.088,1.8},{-0.137,1.765},{-0.176,1.77},{-0.233,1.795},{-0.268,1.743},{-0.286,1.692},{-0.266,1.685},{-0.228,1.697},{-0.227,1.695},{-0.219,1.755},{-0.184,1.756},{-0.215,1.761},{-0.203,1.724},{-0.183,1.767},{-0.231,1.802},{-0.233,1.843},{-0.261,1.89},{-0.308,1.888},{-0.326,1.878},{-0.296,1.91},{-0.306,1.929},{-0.323,1.896},{-0.312,1.94},{-0.318,1.937},{-0.324,1.885},{-0.319,1.85},{-0.292,1.843},{-0.284,1.892},{-0.289,1.845},{-0.254,1.793},{-0.272,1.745},{-0.296,1.785},{-0.336,1.766},{-0.302,1.722},{-0.361,1.74},{-0.355,1.798},{-0.37,1.803},{-0.338,1.752},{-0.338,1.752},{-0.394,1.744},{-0.397,1.742},{-0.434,1.698},{-0.464,1.656},{-0.486,1.597},{-0.524,1.584},{-0.528,1.61},{-0.507,1.578},{-0.517,1.583},{-0.546,1.567},{-0.497,1.607},{-0.496,1.586},{-0.457,1.576},{-0.466,1.548},{-0.488,1.489},{-0.515,1.472},{-0.466,1.441},{-0.45,1.411},{-0.497,1.394},{-0.497,1.393},{-0.441,1.378},{-0.413,1.389},{-0.398,1.351},{-0.451,1.326},{-0.493,1.312},{-0.455,1.309},{-0.409,1.348},{-0.373,1.33},{-0.372,1.331},{-0.35,1.347},{-0.341,1.321},{-0.347,1.284},{-0.295,1.278},{-0.262,1.296},{-0.271,1.27},{-0.277,1.266},{-0.217,1.251},{-0.236,1.259},{-0.24,1.226},{-0.226,1.196},{-0.218,1.203},{-0.234,1.263},{-0.236,1.325},{-0.283,1.283},{-0.251,1.314},{-0.305,1.282},{-0.283,1.281},{-0.229,1.251},{-0.227,1.216},{-0.238,1.205},{-0.243,1.207},{-0.278,1.161},{-0.287,1.167},{-0.344,1.164},{-0.406,1.157},{-0.424,1.217},{-0.449,1.185},{-0.462,1.165},{-0.461,1.164},{-0.487,1.156},{-0.437,1.156},{-0.461,1.139},{-0.497,1.191},{-0.502,1.201},{-0.555,1.179},{-0.561,1.128},{-0.56,1.145},{-0.547,1.14},{-0.571,1.102},{-0.553,1.066},{-0.522,1.104},{-0.51,1.128},{-0.49,1.092},{-0.52,1.036},{-0.502,1.012},{-0.48,0.953},{-0.49,0.978},{-0.465,0.964},{-0.406,0.976},{-0.382,1.034},{-0.354,1.067},{-0.323,1.012},{-0.364,1.002},{-0.396,1.016},{-0.384,1.017},{-0.325,0.995},{-0.299,1.016},{-0.292,1.026},{-0.258,0.985},{-0.313,1.014},{-0.262,1.024},{-0.26,1.036},{-0.271,1.024},{-0.26,0.985},{-0.23,1.036},{-0.228,1.024},{-0.286,1.048},{-0.279,0.989},{-0.237,0.974},{-0.201,0.945},{-0.202,0.952},{-0.229,1.009},{-0.204,1.032},{-0.236,1.004},{-0.278,0.978},{-0.314,0.936},{-0.292,0.906},{-0.294,0.914},{-0.333,0.887},{-0.323,0.893},{-0.337,0.879},{-0.35,0.896},{-0.317,0.947},{-0.356,0.899},{-0.318,0.857},{-0.292,0.835},{-0.255,0.79},{-0.297,0.833},{-0.255,0.841},{-0.252,0.838},{-0.25,0.776},{-0.291,0.786},{-0.246,0.779},{-0.184,0.769},{-0.189,0.709},{-0.151,0.672},{-0.135,0.673},{-0.087,0.708},{-0.084,0.669},{-0.141,0.69},{-0.2,0.705},{-0.158,0.734},{-0.142,0.676},{-0.193,0.675},{-0.251,0.655},{-0.258,0.647},{-0.262,0.628},{-0.239,0.682},{-0.189,0.715},{-0.185,0.734},{-0.177,0.719},{-0.185,0.727},{-0.176,0.732},{-0.196,0.748},{-0.19,0.769},{-0.21,0.756},{-0.193,0.799},{-0.222,0.853},{-0.212,0.867},{-0.205,0.841},{-0.203,0.837},{-0.222,0.849},{-0.158,0.851},{-0.143,0.844},{-0.146,0.871},{-0.123,0.904},{-0.122,0.965},{-0.07,0.992},{-0.115,1.036},{-0.053,1.037},{-0.015,1.036},{-0.065,1.005},{-0.07,0.968},{-0.074,0.98},{-0.062,0.976},{-0.111,0.955},{-0.128,0.961},{-0.123,0.943},{-0.141,0.918},{-0.142,0.919},{-0.146,0.889},{-0.155,0.918},{-0.155,0.903},{-0.169,0.954},{-0.182,0.894},{-0.163,0.918},{-0.169,0.952},{-0.114,0.949},{-0.109,0.886},{-0.052,0.884},{-0.062,0.934},{-0.036,0.884},{-0.031,0.946},{-0.007,0.991},{-0.007,0.991},{-0.02,1.032},{-0.052,1.024},{-0.052,1.015},{-0.083,0.994},{-0.098,1.004},{-0.15,1.021},{-0.141,1.031},{-0.181,1.019},{-0.2,0.959},{-0.138,0.954},{-0.144,0.958},{-0.172,0.996},{-0.138,0.968},{-0.191,0.955},{-0.17,0.992},{-0.189,0.974},{-0.205,0.954},{-0.219,1.009},{-0.158,1.016},{-0.206,0.975},{-0.186,0.943},{-0.212,0.969},{-0.205,0.954},{-0.243,0.913},{-0.233,0.972},{-0.2,0.945},{-0.196,0.889},{-0.164,0.919},{-0.146,0.918},{-0.2,0.947},{-0.216,0.937},{-0.22,0.945},{-0.219,0.945},{-0.227,0.938},{-0.206,0.987},{-0.159,0.98},{-0.161,1.028},{-0.144,1.034},{-0.122,1.088},{-0.114,1.113},{-0.095,1.133},{-0.123,1.188},{-0.175,1.199},{-0.144,1.156},{-0.128,1.136},{-0.074,1.167},{-0.063,1.154},{-0.051,1.152},{-0.052,1.154},{-0.102,1.137},{-0.113,1.188},{-0.118,1.207},{-0.129,1.198},{-0.127,1.212},{-0.165,1.17},{-0.21,1.159},{-0.262,1.194},{-0.245,1.138},{-0.3,1.169},{-0.278,1.113},{-0.288,1.09},{-0.337,1.13},{-0.329,1.075},{-0.332,1.1},{-0.315,1.128},{-0.304,1.19},{-0.318,1.153},{-0.268,1.163},{-0.285,1.164},{-0.257,1.171},{-0.31,1.143},{-0.282,1.192},{-0.301,1.183},{-0.303,1.187},{-0.326,1.14},{-0.27,1.123},{-0.311,1.171},{-0.258,1.161},{-0.257,1.157},{-0.267,1.148},{-0.226,1.167},{-0.212,1.145},{-0.215,1.124},{-0.183,1.179},{-0.222,1.223},{-0.171,1.241},{-0.159,1.258},{-0.178,1.292},{-0.173,1.288},{-0.156,1.241},{-0.154,1.255},{-0.207,1.244},{-0.174,1.236},{-0.207,1.224},{-0.165,1.184},{-0.212,1.161},{-0.217,1.145},{-0.239,1.107},{-0.221,1.115},{-0.195,1.089},{-0.168,1.097},{-0.196,1.066},{-0.247,1.103},{-0.255,1.105},{-0.31,1.08},{-0.309,1.06},{-0.317,1.058},{-0.303,1.017},{-0.244,1.02},{-0.278,1.005},{-0.297,0.982},{-0.331,1.01},{-0.37,1.029},{-0.43,1.019},{-0.43,1.027},{-0.452,1.031},{-0.442,1.029},{-0.419,1.062},{-0.368,1.025},{-0.359,1.03},{-0.349,0.981},{-0.29,0.985},{-0.284,0.971},{-0.273,0.964},{-0.323,0.927},{-0.305,0.927},{-0.328,0.94},{-0.38,0.971},{-0.321,0.977},{-0.266,0.966},{-0.268,0.905},{-0.219,0.898},{-0.248,0.926},{-0.29,0.886},{-0.246,0.898},{-0.22,0.896},{-0.249,0.894},{-0.241,0.86},{-0.215,0.872},{-0.21,0.891},{-0.235,0.919},{-0.234,0.881},{-0.253,0.918},{-0.313,0.903},{-0.292,0.876},{-0.246,0.901},{-0.294,0.872},{-0.249,0.907},{-0.237,0.969},{-0.196,0.959},{-0.191,0.991},{-0.212,0.934},{-0.257,0.895},{-0.228,0.873},{-0.208,0.862},{-0.228,0.89},{-0.27,0.913},{-0.325,0.919},{-0.326,0.922},{-0.329,0.921},{-0.296,0.867},{-0.295,0.857},{-0.293,0.851},{-0.327,0.814},{-0.378,0.85},{-0.364,0.891},{-0.39,0.887},{-0.406,0.947},{-0.363,0.982},{-0.336,0.933},{-0.299,0.933},{-0.294,0.941},{-0.273,0.946},{-0.307,0.958},{-0.319,0.913},{-0.34,0.917},{-0.368,0.95},{-0.391,0.984},{-0.425,1.025},{-0.392,0.999},{-0.396,0.996},{-0.391,1.008},{-0.416,1.066},{-0.407,1.06},{-0.356,1.04},{-0.331,0.986},{-0.337,0.986},{-0.291,0.943},{-0.294,0.943},{-0.338,0.95},{-0.375,0.899},{-0.431,0.869},{-0.427,0.873},{-0.465,0.822},{-0.479,0.812},{-0.48,0.865},{-0.492,0.853},{-0.491,0.856},{-0.45,0.82},{-0.412,0.819},{-0.46,0.814},{-0.401,0.831},{-0.399,0.83},{-0.423,0.776},{-0.39,0.777},{-0.414,0.745},{-0.426,0.783},{-0.449,0.727},{-0.449,0.672},{-0.406,0.628},{-0.407,0.627},{-0.391,0.634},{-0.406,0.647},{-0.348,0.65},{-0.317,0.678},{-0.361,0.719},{-0.377,0.722},{-0.372,0.673},{-0.404,0.672},{-0.361,0.665},{-0.342,0.71},{-0.321,0.7},{-0.374,0.728},{-0.34,0.769},{-0.401,0.752},{-0.37,0.697},{-0.398,0.725},{-0.421,0.737},{-0.422,0.69},{-0.388,0.637},{-0.385,0.671},{-0.414,0.635},{-0.409,0.641},{-0.461,0.665},{-0.439,0.677},{-0.465,0.693},{-0.47,0.697},{-0.437,0.744},{-0.477,0.761},{-0.487,0.784},{-0.482,0.792},{-0.477,0.743},{-0.51,0.699},{-0.497,0.701},{-0.462,0.651},{-0.457,0.643},{-0.401,0.666},{-0.39,0.715},{-0.386,0.653},{-0.402,0.686},{-0.413,0.746},{-0.383,0.738},{-0.374,0.727},{-0.385,0.677},{-0.342,0.669},{-0.344,0.624},{-0.312,0.657},{-0.281,0.655},{-0.253,0.648},{-0.307,0.616},{-0.294,0.555},{-0.274,0.582},{-0.267,0.642},{-0.273,0.641},{-0.321,0.614},{-0.263,0.621},{-0.259,0.62},{-0.244,0.634},{-0.218,0.65},{-0.198,0.643},{-0.164,0.603},{-0.136,0.605},{-0.131,0.543},{-0.18,0.574},{-0.2,0.578},{-0.159,0.577},{-0.209,0.542},{-0.244,0.496},{-0.233,0.497},{-0.235,0.464},{-0.209,0.522},{-0.214,0.523},{-0.242,0.491},{-0.264,0.534},{-0.277,0.596},{-0.269,0.59},{-0.331,0.575},{-0.331,0.575},{-0.277,0.599},{-0.267,0.647},{-0.274,0.642},{-0.263,0.654},{-0.288,0.628},{-0.308,0.665},{-0.285,0.688},{-0.335,0.719},{-0.304,0.698},{-0.35,0.658},{-0.294,0.685},{-0.252,0.69},{-0.202,0.727},{-0.195,0.738},{-0.145,0.755},{-0.156,0.814},{-0.132,0.827},{-0.088,0.841},{-0.087,0.873},{-0.054,0.829},{-0.099,0.785},{-0.079,0.813},{-0.067,0.835},{-0.086,0.797},{-0.112,0.766},{-0.115,0.773},{-0.095,0.753},{-0.135,0.735},{-0.154,0.707},{-0.136,0.647},{-0.192,0.619},{-0.146,0.597},{-0.194,0.586},{-0.257,0.585},{-0.247,0.569},{-0.304,0.576},{-0.277,0.519},{-0.285,0.456},{-0.28,0.395},{-0.27,0.392},{-0.328,0.368},{-0.364,0.362},{-0.392,0.353},{-0.416,0.295},{-0.417,0.29},{-0.383,0.29},{-0.365,0.295},{-0.356,0.288},{-0.351,0.278},{-0.293,0.295},{-0.327,0.343},{-0.327,0.343},{-0.289,0.367},{-0.235,0.352},{-0.209,0.403},{-0.203,0.35},{-0.193,0.391},{-0.148,0.347},{-0.139,0.297},{-0.13,0.284},{-0.133,0.284},{-0.154,0.238},{-0.161,0.299},{-0.157,0.331},{-0.108,0.338},{-0.137,0.307},{-0.132,0.311},{-0.137,0.329},{-0.188,0.291},{-0.125,0.301},{-0.067,0.315},{-0.017,0.279},{-0.023,0.304},{-0.047,0.337},{-0.019,0.369},{-0.012,0.408},{0.041,0.433},{0.037,0.437},{0.012,0.495},{0.0,0.463},{0.005,0.521},{0.051,0.478},{0.067,0.459},{0.075,0.411},{0.092,0.417},{0.062,0.467},{0.037,0.463},{-0.016,0.496},{0.011,0.507},{0.058,0.482},{0.084,0.426},{0.134,0.443},{0.136,0.436},{0.112,0.487},{0.147,0.508},{0.209,0.506},{0.184,0.496},{0.241,0.468},{0.182,0.468},{0.143,0.418},{0.205,0.41},{0.147,0.387},{0.151,0.376},{0.128,0.354},{0.112,0.304},{0.118,0.338},{0.154,0.332},{0.146,0.32},{0.173,0.29},{0.236,0.291},{0.237,0.291},{0.214,0.335},{0.187,0.381},{0.171,0.358},{0.192,0.353},{0.205,0.312},{0.226,0.313},{0.245,0.295},{0.281,0.286},{0.271,0.311},{0.232,0.326},{0.242,0.302},{0.24,0.322},{0.199,0.314},{0.158,0.359},{0.15,0.39},{0.094,0.362},{0.136,0.319},{0.116,0.261},{0.058,0.275},{0.058,0.218},{0.117,0.213},{0.156,0.203},{0.218,0.198},{0.189,0.176},{0.212,0.216},{0.211,0.226},{0.178,0.184},{0.236,0.196},{0.246,0.203},{0.283,0.226},{0.301,0.172},{0.306,0.183},{0.303,0.178},{0.325,0.221},{0.351,0.206},{0.308,0.225},{0.302,0.231},{0.252,0.26},{0.238,0.234},{0.23,0.25},{0.176,0.259},{0.119,0.244},{0.114,0.241},{0.084,0.187},{0.137,0.168},{0.184,0.21},{0.199,0.195},{0.181,0.254},{0.207,0.206},{0.192,0.145},{0.131,0.159},{0.128,0.158},{0.157,0.163},{0.099,0.138},{0.11,0.143},{0.15,0.134},{0.113,0.186},{0.133,0.173},{0.085,0.19},{0.036,0.153},{0.067,0.18},{0.123,0.204},{0.123,0.204},{0.108,0.18},{0.108,0.138},{0.112,0.132},{0.123,0.125},{0.155,0.073},{0.173,0.02},{0.188,0.076},{0.203,0.058},{0.15,0.043},{0.212,0.036},{0.252,-0.001},{0.211,0.047},{0.169,0.026},{0.126,0.066},{0.151,0.099},{0.171,0.071},{0.225,0.039},{0.236,0.041},{0.238,-0.018},{0.289,0.019},{0.304,0.031},{0.273,0.078},{0.287,0.02},{0.326,0.01},{0.337,-0.005},{0.28,-0.033},{0.257,-0.038},{0.231,0.016},{0.249,0.065},{0.289,0.091},{0.297,0.14},{0.31,0.11},{0.353,0.105},{0.315,0.124},{0.312,0.123},{0.324,0.183},{0.329,0.128},{0.368,0.097},{0.379,0.096},{0.403,0.154},{0.442,0.135},{0.493,0.119},{0.474,0.176},{0.536,0.182},{0.526,0.193},{0.529,0.187},{0.586,0.18},{0.537,0.219},{0.534,0.227},{0.539,0.24},{0.551,0.257},{0.581,0.226},{0.555,0.256},{0.572,0.252},{0.613,0.296},{0.631,0.266},{0.624,0.262},{0.599,0.204},{0.573,0.193},{0.565,0.251},{0.543,0.288},{0.486,0.269},{0.537,0.233},{0.528,0.233},{0.502,0.248},{0.449,0.255},{0.5,0.265},{0.479,0.313},{0.416,0.306},{0.394,0.28},{0.413,0.295},{0.427,0.292},{0.399,0.24},{0.416,0.298},{0.372,0.301},{0.43,0.292},{0.47,0.27},{0.409,0.286},{0.445,0.241},{0.432,0.285},{0.426,0.274},{0.41,0.245},{0.409,0.254},{0.406,0.302},{0.45,0.263},{0.436,0.275},{0.449,0.213},{0.403,0.233},{0.423,0.239},{0.442,0.226},{0.387,0.258},{0.346,0.214},{0.384,0.231},{0.405,0.279},{0.372,0.268},{0.417,0.311},{0.439,0.334},{0.441,0.367},{0.411,0.36},{0.358,0.345},{0.38,0.328},{0.397,0.346},{0.412,0.313},{0.409,0.31},{0.396,0.329},{0.393,0.335},{0.454,0.331},{0.454,0.334},{0.451,0.35},{0.405,0.352},{0.443,0.399},{0.45,0.379},{0.487,0.354},{0.461,0.364},{0.419,0.359},{0.375,0.315},{0.331,0.356},{0.273,0.357},{0.274,0.352},{0.274,0.373},{0.327,0.349},{0.342,0.342},{0.397,0.337},{0.337,0.333},{0.349,0.376},{0.367,0.373},{0.393,0.347},{0.421,0.318},{0.455,0.355},{0.46,0.363},{0.429,0.371},{0.451,0.376},{0.447,0.319},{0.46,0.296},{0.463,0.296},{0.406,0.267},{0.392,0.257},{0.387,0.255},{0.358,0.267},{0.401,0.292},{0.393,0.297},{0.403,0.289},{0.451,0.272},{0.505,0.24},{0.527,0.181},{0.504,0.124},{0.553,0.095},{0.576,0.038},{0.576,0.008},{0.576,0.01},{0.578,0.006},{0.625,0.046},{0.627,0.061},{0.671,0.031},{0.7,0.028},{0.753,0.033},{0.758,0.062},{0.753,0.084},{0.754,0.036},{0.769,0.035},{0.781,0.014},{0.76,-0.045},{0.779,-0.087},{0.723,-0.115},{0.743,-0.076},{0.804,-0.065},{0.823,-0.063},{0.802,-0.092},{0.826,-0.065},{0.86,-0.012},{0.893,0.02},{0.951,0.045},{0.952,0.04},{0.934,0.046},{0.95,0.073},{0.902,0.054},{0.901,0.067},{0.928,0.062},{0.929,0.057},{0.934,0.116},{0.992,0.137},{0.937,0.154},{0.926,0.168},{0.905,0.132},{0.877,0.075},{0.842,0.03},{0.877,0.009},{0.877,0.001},{0.859,-0.046},{0.852,-0.048},{0.804,-0.06},{0.75,-0.027},{0.781,-0.012},{0.778,-0.037},{0.75,-0.039},{0.71,0.003},{0.729,-0.002},{0.75,0.052},{0.766,0.054},{0.81,0.013},{0.785,0.052},{0.797,0.085},{0.828,0.139},{0.821,0.202},{0.818,0.198},{0.786,0.16},{0.792,0.206},{0.83,0.235},{0.812,0.25},{0.798,0.303},{0.782,0.342},{0.809,0.325},{0.812,0.269},{0.871,0.251},{0.881,0.242},{0.855,0.246},{0.869,0.217},{0.849,0.2},{0.838,0.138},{0.868,0.103},{0.891,0.071},{0.929,0.022},{0.971,0.033},{0.933,-0.001},{0.922,-0.02},{0.871,-0.053},{0.838,-0.083},{0.821,-0.123},{0.814,-0.103},{0.833,-0.103},{0.845,-0.108},{0.836,-0.112},{0.846,-0.078},{0.799,-0.059},{0.8,-0.085},{0.752,-0.048},{0.755,-0.077},{0.694,-0.058},{0.683,-0.014},{0.662,-0.025},{0.609,0.009},{0.568,-0.025},{0.576,-0.021},{0.523,-0.025},{0.546,-0.053},{0.582,-0.011},{0.565,0.021},{0.566,0.02},{0.559,-0.005},{0.578,-0.063},{0.521,-0.073},{0.575,-0.104},{0.581,-0.095},{0.583,-0.101},{0.584,-0.093},{0.602,-0.033},{0.552,-0.041},{0.554,-0.04},{0.575,0.014},{0.554,0.073},{0.541,0.115},{0.539,0.115},{0.478,0.128},{0.434,0.147},{0.454,0.161},{0.392,0.167},{0.332,0.175},{0.339,0.114},{0.299,0.113},{0.261,0.105},{0.27,0.114},{0.269,0.116},{0.33,0.113},{0.299,0.06},{0.308,0.036},{0.279,0.051},{0.339,0.037},{0.343,0.049},{0.401,0.054},{0.398,0.101},{0.383,0.157},{0.345,0.124},{0.293,0.087},{0.252,0.093},{0.232,0.115},{0.229,0.138},{0.225,0.139},{0.278,0.163},{0.276,0.145},{0.259,0.206},{0.207,0.17},{0.157,0.146},{0.129,0.127},{0.104,0.112},{0.057,0.15},{0.014,0.112},{0.065,0.085},{0.116,0.104},{0.124,0.082},{0.124,0.08},{0.124,0.08},{0.123,0.08},{0.137,0.08},{0.153,0.077},{0.118,0.069},{0.101,0.011},{0.097,-0.025},{0.077,-0.036},{0.091,0.006},{0.088,-0.009},{0.102,0.036},{0.106,-0.022},{0.081,-0.011},{0.063,-0.012},{0.026,0.039},{0.067,0.018},{0.112,0.006},{0.161,-0.032},{0.154,0.022},{0.146,0.021},{0.097,-0.013},{0.08,-0.025},{0.124,0.019},{0.112,-0.042},{0.073,-0.045},{0.108,0.008},{0.157,0.036},{0.18,0.034},{0.18,0.033},{0.141,0.038},{0.156,0.034},{0.201,0.079},{0.173,0.133},{0.155,0.126},{0.212,0.112},{0.202,0.109},{0.223,0.051},{0.209,0.049},{0.203,0.09},{0.244,0.084},{0.24,0.147},{0.237,0.144},{0.244,0.151},{0.226,0.205},{0.271,0.248},{0.299,0.208},{0.313,0.169},{0.272,0.152},{0.272,0.148},{0.272,0.093},{0.283,0.091},{0.27,0.153},{0.329,0.158},{0.384,0.169},{0.335,0.203},{0.337,0.234},{0.343,0.234},{0.383,0.276},{0.4,0.336},{0.386,0.29},{0.395,0.288},{0.393,0.336},{0.451,0.327},{0.397,0.318},{0.396,0.316},{0.389,0.323},{0.336,0.352},{0.38,0.389},{0.433,0.355},{0.425,0.339},{0.423,0.354},{0.46,0.404},{0.463,0.412},{0.452,0.404},{0.475,0.354},{0.475,0.353},{0.524,0.381},{0.524,0.439},{0.526,0.49},{0.515,0.504},{0.485,0.523},{0.47,0.505},{0.445,0.489},{0.441,0.493},{0.5,0.516},{0.47,0.567},{0.41,0.575},{0.356,0.592},{0.402,0.587},{0.355,0.615},{0.406,0.629},{0.369,0.62},{0.35,0.652},{0.392,0.646},{0.416,0.592},{0.427,0.53},{0.474,0.529},{0.414,0.516},{0.441,0.562},{0.408,0.569},{0.417,0.588},{0.459,0.633},{0.464,0.639},{0.422,0.603},{0.421,0.603},{0.449,0.656},{0.505,0.683},{0.544,0.651},{0.516,0.618},{0.529,0.593},{0.491,0.594},{0.496,0.638},{0.482,0.695},{0.488,0.674},{0.51,0.629},{0.495,0.608},{0.465,0.619},{0.514,0.628},{0.506,0.662},{0.518,0.625},{0.532,0.594},{0.532,0.656},{0.506,0.632},{0.471,0.657},{0.522,0.625},{0.551,0.68},{0.538,0.721},{0.528,0.693},{0.504,0.751},{0.524,0.779},{0.498,0.795},{0.455,0.808},{0.449,0.811},{0.421,0.787},{0.44,0.806},{0.441,0.768},{0.443,0.766},{0.416,0.822},{0.419,0.834},{0.431,0.833},{0.478,0.829},{0.502,0.875},{0.533,0.823},{0.473,0.84},{0.471,0.831},{0.425,0.871},{0.466,0.919},{0.431,0.875},{0.474,0.915},{0.501,0.875},{0.525,0.933},{0.524,0.904},{0.494,0.917},{0.491,0.893},{0.48,0.848},{0.485,0.849},{0.547,0.836},{0.556,0.834},{0.533,0.877},{0.528,0.894},{0.575,0.873},{0.627,0.893},{0.622,0.891},{0.644,0.908},{0.604,0.859},{0.613,0.855},{0.615,0.854},{0.567,0.839},{0.597,0.853},{0.555,0.895},{0.572,0.851},{0.541,0.853},{0.543,0.851},{0.544,0.851},{0.527,0.815},{0.54,0.838},{0.482,0.861},{0.469,0.871},{0.47,0.878},{0.433,0.839},{0.385,0.809},{0.438,0.821},{0.468,0.851},{0.525,0.825},{0.501,0.766},{0.451,0.786},{0.447,0.759},{0.451,0.776},{0.419,0.83},{0.482,0.833},{0.488,0.8},{0.437,0.77},{0.435,0.777},{0.448,0.829},{0.433,0.772},{0.416,0.725},{0.378,0.686},{0.341,0.653},{0.346,0.655},{0.378,0.601},{0.399,0.542},{0.414,0.487},{0.365,0.465},{0.412,0.449},{0.382,0.441},{0.375,0.462},{0.378,0.525},{0.377,0.522},{0.385,0.523},{0.36,0.519},{0.313,0.514},{0.343,0.46},{0.283,0.44},{0.234,0.404},{0.256,0.439},{0.202,0.466},{0.234,0.501},{0.271,0.533},{0.299,0.53},{0.328,0.508},{0.291,0.476},{0.343,0.449},{0.389,0.492},{0.334,0.524},{0.344,0.502},{0.344,0.506},{0.359,0.456},{0.338,0.463},{0.333,0.461},{0.309,0.408},{0.284,0.425},{0.311,0.462},{0.285,0.419},{0.337,0.409},{0.341,0.439},{0.317,0.42},{0.298,0.368},{0.348,0.407},{0.365,0.378},{0.356,0.348},{0.312,0.382},{0.333,0.341},{0.377,0.386},{0.418,0.423},{0.382,0.408},{0.402,0.406},{0.39,0.459},{0.383,0.445},{0.338,0.42},{0.312,0.367},{0.323,0.427},{0.323,0.412},{0.263,0.392},{0.275,0.399},{0.244,0.454},{0.252,0.395},{0.235,0.427},{0.241,0.47},{0.225,0.516},{0.229,0.506},{0.218,0.476},{0.256,0.517},{0.237,0.521},{0.225,0.491},{0.24,0.514},{0.234,0.451},{0.241,0.454},{0.26,0.474},{0.253,0.536},{0.277,0.576},{0.248,0.57},{0.242,0.558},{0.239,0.518},{0.245,0.558},{0.235,0.54},{0.209,0.496},{0.192,0.491},{0.188,0.454},{0.126,0.467},{0.132,0.471},{0.183,0.46},{0.156,0.474},{0.143,0.439},{0.087,0.411},{0.131,0.419},{0.136,0.482},{0.127,0.495},{0.116,0.529},{0.17,0.517},{0.126,0.474},{0.082,0.511},{0.14,0.512},{0.117,0.544},{0.146,0.541},{0.143,0.53},{0.166,0.537},{0.219,0.504},{0.174,0.508},{0.122,0.523},{0.119,0.516},{0.131,0.535},{0.132,0.516},{0.178,0.489},{0.154,0.485},{0.168,0.467},{0.131,0.511},{0.165,0.562},{0.154,0.562},{0.204,0.574},{0.151,0.54},{0.141,0.518},{0.175,0.562},{0.18,0.555},{0.131,0.578},{0.177,0.535},{0.146,0.587},{0.102,0.549},{0.096,0.532},{0.044,0.566},{0.071,0.563},{0.071,0.561},{0.036,0.508},{0.054,0.448},{0.014,0.424},{-0.047,0.424},{-0.083,0.374},{-0.049,0.428},{-0.045,0.437},{0.002,0.451},{0.062,0.452},{0.021,0.489},{0.062,0.443},{0.004,0.467},{0.011,0.525},{-0.025,0.512},{0.007,0.551},{0.03,0.495},{0.044,0.495},{0.041,0.543},{0.048,0.604},{0.078,0.555},{0.077,0.491},{0.123,0.466},{0.11,0.448},{0.13,0.389},{0.108,0.371},{0.109,0.367},{0.086,0.386},{0.043,0.415},{0.093,0.443},{0.102,0.479},{0.106,0.512},{0.112,0.49},{0.089,0.447},{0.077,0.385},{0.029,0.409},{-0.012,0.454},{0.011,0.455},{0.052,0.468},{0.039,0.502},{-0.015,0.476},{-0.031,0.524},{-0.037,0.553},{-0.036,0.554},{-0.038,0.557},{-0.009,0.518},{-0.035,0.472},{-0.073,0.521},{-0.076,0.52},{-0.1,0.536},{-0.112,0.535},{-0.082,0.538},{-0.122,0.583},{-0.166,0.567},{-0.182,0.532},{-0.19,0.546},{-0.179,0.544},{-0.226,0.514},{-0.168,0.535},{-0.175,0.553},{-0.216,0.51},{-0.179,0.543},{-0.138,0.562},{-0.137,0.561},{-0.098,0.565},{-0.098,0.549},{-0.093,0.548},{-0.133,0.558},{-0.141,0.522},{-0.122,0.516},{-0.124,0.531},{-0.185,0.527},{-0.195,0.531},{-0.187,0.511},{-0.207,0.481},{-0.16,0.44},{-0.22,0.432},{-0.184,0.425},{-0.214,0.42},{-0.264,0.448},{-0.279,0.469},{-0.265,0.53},{-0.214,0.518},{-0.239,0.473},{-0.221,0.478},{-0.225,0.477},{-0.251,0.503},{-0.289,0.491},{-0.305,0.434},{-0.358,0.467},{-0.33,0.437},{-0.292,0.485},{-0.296,0.543},{-0.306,0.484},{-0.282,0.513},{-0.268,0.504},{-0.237,0.491},{-0.276,0.455},{-0.313,0.505},{-0.3,0.457},{-0.296,0.398},{-0.252,0.424},{-0.292,0.473},{-0.324,0.526},{-0.355,0.5},{-0.387,0.493},{-0.407,0.485},{-0.42,0.456},{-0.373,0.499},{-0.346,0.482},{-0.369,0.471},{-0.322,0.494},{-0.327,0.467},{-0.29,0.466},{-0.326,0.468},{-0.329,0.489},{-0.321,0.493},{-0.308,0.522},{-0.259,0.561},{-0.312,0.526},{-0.268,0.544},{-0.293,0.592},{-0.289,0.54},{-0.285,0.558},{-0.228,0.53},{-0.25,0.541},{-0.266,0.568},{-0.25,0.603},{-0.275,0.576},{-0.323,0.582},{-0.271,0.58},{-0.271,0.599},{-0.246,0.588},{-0.198,0.55},{-0.205,0.488},{-0.188,0.483},{-0.205,0.51},{-0.208,0.508},{-0.174,0.498},{-0.166,0.478},{-0.104,0.462},{-0.104,0.444},{-0.087,0.42},{-0.093,0.48},{-0.075,0.471},{-0.091,0.411},{-0.069,0.466},{-0.092,0.46},{-0.151,0.446},{-0.116,0.42},{-0.067,0.417},{-0.05,0.446},{-0.034,0.443},{0.01,0.431},{0.045,0.481},{0.016,0.429},{0.052,0.379},{0.033,0.387},{0.025,0.362},{0.025,0.362},{0.045,0.366},{0.063,0.359},{0.038,0.361},{0.094,0.373},{0.087,0.328},{0.032,0.302},{0.059,0.353},{0.076,0.322},{0.078,0.265},{0.035,0.265},{0.031,0.231},{-0.009,0.275},{-0.029,0.288},{-0.073,0.29},{-0.076,0.274},{-0.066,0.264},{-0.056,0.241},{-0.055,0.27},{-0.039,0.312},{-0.01,0.257},{0.006,0.255},{-0.006,0.202},{-0.008,0.204},{-0.044,0.158},{-0.01,0.172},{-0.025,0.158},{0.007,0.122},{0.038,0.159},{-0.02,0.151},{-0.033,0.09},{0.0,0.117},{0.039,0.081},{0.013,0.039},{-0.035,0.031},{0.014,0.042},{0.053,0.07},{0.03,0.071},{0.029,0.071},{-0.01,0.026},{-0.011,0.026},{0.025,0.058},{-0.01,0.042},{-0.007,-0.021},{-0.021,0.014},{-0.006,-0.007},{-0.011,0.029},{-0.056,0.028},{-0.086,0.039},{-0.09,0.033},{-0.104,0.012},{-0.042,0.015},{-0.083,-0.023},{-0.073,-0.022},{-0.085,-0.042},{-0.055,-0.014},{-0.068,0.003},{-0.123,0.013},{-0.155,0.065},{-0.169,0.01},{-0.193,-0.01},{-0.186,-0.05},{-0.171,-0.046},{-0.145,-0.097},{-0.197,-0.063},{-0.201,-0.071},{-0.258,-0.073},{-0.253,-0.022},{-0.297,0.009},{-0.312,0.038},{-0.355,0.061},{-0.389,0.106},{-0.412,0.12},{-0.42,0.087},{-0.396,0.145},{-0.377,0.167},{-0.417,0.208},{-0.357,0.226},{-0.397,0.251},{-0.342,0.254},{-0.308,0.282},{-0.256,0.295},{-0.237,0.309},{-0.28,0.352},{-0.25,0.401},{-0.214,0.44},{-0.198,0.422},{-0.201,0.445},{-0.208,0.499},{-0.208,0.453},{-0.229,0.481},{-0.252,0.519},{-0.254,0.517},{-0.282,0.574},{-0.278,0.536},{-0.229,0.536},{-0.275,0.494},{-0.221,0.491},{-0.162,0.499},{-0.182,0.439},{-0.222,0.404},{-0.201,0.395},{-0.197,0.44},{-0.251,0.408},{-0.263,0.4},{-0.256,0.414},{-0.261,0.385},{-0.279,0.393},{-0.234,0.381},{-0.242,0.327},{-0.283,0.344},{-0.301,0.389},{-0.295,0.39},{-0.306,0.352},{-0.267,0.383},{-0.217,0.387},{-0.259,0.353},{-0.256,0.348},{-0.268,0.403},{-0.278,0.411},{-0.277,0.404},{-0.287,0.427},{-0.283,0.376},{-0.3,0.322},{-0.301,0.324},{-0.301,0.324},{-0.241,0.344},{-0.242,0.287},{-0.268,0.274},{-0.329,0.274},{-0.337,0.322},{-0.305,0.278},{-0.286,0.291},{-0.257,0.298},{-0.21,0.259},{-0.249,0.307},{-0.235,0.341},{-0.287,0.366},{-0.292,0.369},{-0.35,0.347},{-0.357,0.326},{-0.357,0.263},{-0.418,0.27},{-0.386,0.292},{-0.386,0.291},{-0.388,0.303},{-0.383,0.357},{-0.402,0.326},{-0.343,0.338},{-0.345,0.341},{-0.366,0.4},{-0.351,0.452},{-0.389,0.469},{-0.425,0.476},{-0.421,0.448},{-0.46,0.477},{-0.518,0.495},{-0.53,0.472},{-0.474,0.476},{-0.475,0.412},{-0.521,0.434},{-0.51,0.422},{-0.522,0.436},{-0.508,0.426},{-0.569,0.412},{-0.613,0.439},{-0.61,0.395},{-0.58,0.391},{-0.575,0.387},{-0.519,0.399},{-0.464,0.39},{-0.426,0.341},{-0.42,0.306},{-0.418,0.33},{-0.456,0.315},{-0.425,0.333},{-0.392,0.368},{-0.359,0.371},{-0.42,0.383},{-0.464,0.408},{-0.466,0.402},{-0.497,0.423},{-0.495,0.361},{-0.519,0.319},{-0.548,0.352},{-0.555,0.337},{-0.594,0.386},{-0.645,0.37},{-0.672,0.397},{-0.624,0.356},{-0.625,0.329},{-0.637,0.274},{-0.632,0.254},{-0.589,0.237},{-0.629,0.236},{-0.579,0.21},{-0.574,0.194},{-0.614,0.199},{-0.609,0.204},{-0.581,0.232},{-0.588,0.226},{-0.539,0.264},{-0.601,0.254},{-0.596,0.218},{-0.552,0.241},{-0.579,0.207},{-0.571,0.27},{-0.533,0.3},{-0.534,0.285},{-0.494,0.238},{-0.474,0.219},{-0.474,0.238},{-0.465,0.176},{-0.521,0.151},{-0.494,0.096},{-0.543,0.099},{-0.546,0.049},{-0.53,0.043},{-0.56,0.002},{-0.56,0.001},{-0.601,0.037},{-0.595,0.054},{-0.644,0.093},{-0.653,0.112},{-0.656,0.113},{-0.655,0.114},{-0.65,0.177},{-0.615,0.153},{-0.611,0.21},{-0.559,0.245},{-0.576,0.217},{-0.619,0.195},{-0.574,0.151},{-0.516,0.159},{-0.455,0.144},{-0.469,0.115},{-0.48,0.121},{-0.503,0.165},{-0.487,0.214},{-0.479,0.219},{-0.524,0.177},{-0.581,0.2},{-0.585,0.184},{-0.619,0.237},{-0.623,0.242},{-0.573,0.265},{-0.571,0.262},{-0.54,0.264},{-0.561,0.213},{-0.531,0.161},{-0.558,0.156},{-0.562,0.153},{-0.547,0.21},{-0.595,0.21},{-0.614,0.163},{-0.633,0.145},{-0.659,0.147},{-0.708,0.169},{-0.708,0.164},{-0.693,0.22},{-0.685,0.215},{-0.721,0.234},{-0.783,0.229},{-0.732,0.204},{-0.751,0.176},{-0.772,0.182},{-0.784,0.145},{-0.784,0.146},{-0.735,0.138},{-0.765,0.154},{-0.82,0.139},{-0.883,0.146},{-0.909,0.193},{-0.946,0.17},{-0.919,0.215},{-0.976,0.187},{-0.966,0.184},{-0.973,0.145},{-0.948,0.145},{-0.892,0.123},{-0.871,0.08},{-0.852,0.065},{-0.789,0.067},{-0.83,0.109},{-0.823,0.109},{-0.817,0.109},{-0.81,0.062},{-0.869,0.065},{-0.903,0.019},{-0.896,0.001},{-0.928,0.053},{-0.921,-0.009},{-0.896,0.003},{-0.895,0.046},{-0.943,0.014},{-0.892,-0.016},{-0.95,-0.04},{-0.949,-0.039},{-0.94,-0.027},{-0.988,0.012},{-0.977,-0.035},{-0.952,-0.013},{-0.921,-0.044},{-0.867,-0.068},{-0.866,-0.068},{-0.911,-0.046},{-0.901,-0.096},{-0.902,-0.034},{-0.893,-0.092},{-0.899,-0.092},{-0.914,-0.08},{-0.858,-0.081},{-0.829,-0.025},{-0.832,0.006},{-0.799,-0.043},{-0.816,-0.031},{-0.871,-0.06},{-0.929,-0.07},{-0.978,-0.062},{-0.987,-0.097},{-0.931,-0.086},{-0.894,-0.05},{-0.936,-0.01},{-0.991,-0.026},{-1.036,0.016},{-1.066,0.02},{-1.054,0.057},{-1.079,0.082},{-1.079,0.083},{-1.124,0.096},{-1.124,0.051},{-1.156,-0.003},{-1.161,0.023},{-1.156,0.084},{-1.186,0.051},{-1.157,0.107},{-1.136,0.101},{-1.151,0.064},{-1.1,0.054},{-1.093,0.039},{-1.033,0.041},{-1.042,0.092},{-1.045,0.093},{-1.072,0.079},{-1.014,0.087},{-0.967,0.067},{-1.014,0.039},{-1.023,0.042},{-1.008,0.103},{-0.98,0.065},{-0.949,0.078},{-0.95,0.078},{-0.937,0.099},{-0.918,0.158},{-0.926,0.201},{-0.937,0.2},{-0.925,0.244},{-0.965,0.285},{-0.947,0.322},{-0.916,0.273},{-0.955,0.228},{-0.958,0.168},{-0.96,0.171},{-0.975,0.189},{-1.031,0.184},{-1.011,0.21},{-1.038,0.243},{-1.032,0.249},{-1.022,0.26},{-1.082,0.277},{-1.021,0.287},{-1.082,0.272},{-1.132,0.257},{-1.174,0.285},{-1.176,0.299},{-1.163,0.347},{-1.177,0.39},{-1.218,0.41},{-1.248,0.425},{-1.199,0.462},{-1.221,0.461},{-1.227,0.439},{-1.217,0.498},{-1.235,0.54},{-1.234,0.538},{-1.256,0.512},{-1.317,0.504},{-1.355,0.473},{-1.332,0.502},{-1.35,0.454},{-1.375,0.456},{-1.382,0.456},{-1.415,0.472},{-1.473,0.482},{-1.426,0.495},{-1.422,0.497},{-1.386,0.497},{-1.39,0.471},{-1.441,0.448},{-1.443,0.435},{-1.484,0.423},{-1.547,0.421},{-1.547,0.429},{-1.592,0.419},{-1.54,0.449},{-1.55,0.457},{-1.528,0.461},{-1.587,0.463},{-1.526,0.455},{-1.47,0.46},{-1.431,0.415},{-1.38,0.436},{-1.353,0.452},{-1.386,0.434},{-1.36,0.411},{-1.348,0.409},{-1.336,0.348},{-1.381,0.338},{-1.414,0.345},{-1.402,0.286},{-1.408,0.344},{-1.442,0.326},{-1.492,0.294},{-1.485,0.288},{-1.448,0.249},{-1.5,0.283},{-1.451,0.315},{-1.414,0.264},{-1.441,0.209},{-1.419,0.193},{-1.441,0.133},{-1.478,0.125},{-1.505,0.171},{-1.49,0.168},{-1.552,0.161},{-1.55,0.161},{-1.515,0.112},{-1.48,0.165},{-1.497,0.226},{-1.491,0.289},{-1.492,0.352},{-1.54,0.38},{-1.588,0.381},{-1.583,0.327},{-1.608,0.367},{-1.608,0.363},{-1.57,0.342},{-1.52,0.315},{-1.501,0.297},{-1.48,0.266},{-1.465,0.316},{-1.462,0.268},{-1.438,0.293},{-1.499,0.289},{-1.453,0.252},{-1.408,0.24},{-1.394,0.256},{-1.452,0.253},{-1.398,0.224},{-1.435,0.173},{-1.428,0.179},{-1.428,0.137},{-1.386,0.111},{-1.431,0.153},{-1.429,0.151},{-1.423,0.212},{-1.455,0.162},{-1.497,0.147},{-1.538,0.1},{-1.546,0.146},{-1.533,0.179},{-1.522,0.168},{-1.579,0.189},{-1.54,0.194},{-1.536,0.222},{-1.477,0.2},{-1.487,0.141},{-1.489,0.136},{-1.497,0.196},{-1.526,0.142},{-1.484,0.12},{-1.531,0.097},{-1.498,0.129},{-1.476,0.159},{-1.454,0.161},{-1.451,0.099},{-1.402,0.127},{-1.388,0.141},{-1.395,0.144},{-1.359,0.195},{-1.362,0.192},{-1.414,0.228},{-1.415,0.235},{-1.414,0.231},{-1.403,0.285},{-1.428,0.256},{-1.421,0.297},{-1.445,0.327},{-1.447,0.323},{-1.454,0.332},{-1.411,0.335},{-1.423,0.307},{-1.414,0.37},{-1.408,0.363},{-1.36,0.329},{-1.383,0.329},{-1.407,0.281},{-1.386,0.232},{-1.432,0.189},{-1.37,0.19},{-1.389,0.153},{-1.371,0.14},{-1.337,0.169},{-1.277,0.164},{-1.272,0.227},{-1.254,0.185},{-1.254,0.184},{-1.256,0.182},{-1.318,0.196},{-1.285,0.247},{-1.295,0.217},{-1.289,0.279},{-1.297,0.333},{-1.274,0.31},{-1.277,0.31},{-1.288,0.361},{-1.319,0.404},{-1.319,0.434},{-1.303,0.441},{-1.313,0.402},{-1.274,0.434},{-1.272,0.375},{-1.26,0.421},{-1.264,0.426},{-1.23,0.375},{-1.179,0.341},{-1.173,0.398},{-1.17,0.373},{-1.167,0.377},{-1.138,0.322},{-1.151,0.327},{-1.123,0.367},{-1.128,0.366},{-1.177,0.336},{-1.149,0.355},{-1.116,0.302},{-1.16,0.261},{-1.181,0.289},{-1.208,0.29},{-1.158,0.268},{-1.132,0.211},{-1.119,0.198},{-1.114,0.191},{-1.064,0.153},{-1.066,0.105},{-1.123,0.12},{-1.159,0.149},{-1.181,0.154},{-1.162,0.157},{-1.166,0.129},{-1.214,0.155},{-1.189,0.136},{-1.138,0.108},{-1.185,0.15},{-1.192,0.15},{-1.192,0.15},{-1.215,0.163},{-1.231,0.192},{-1.188,0.226},{-1.169,0.257},{-1.163,0.261},{-1.175,0.264},{-1.198,0.218},{-1.254,0.244},{-1.247,0.218},{-1.239,0.186},{-1.214,0.137},{-1.249,0.18},{-1.264,0.141},{-1.295,0.092},{-1.337,0.134},{-1.351,0.137},{-1.306,0.136},{-1.368,0.125},{-1.336,0.146},{-1.338,0.171},{-1.388,0.145},{-1.381,0.118},{-1.391,0.134},{-1.421,0.121},{-1.469,0.124},{-1.501,0.08},{-1.5,0.079},{-1.446,0.084},{-1.444,0.139},{-1.458,0.128},{-1.498,0.169},{-1.523,0.112},{-1.509,0.052},{-1.531,-0.005},{-1.528,-0.007},{-1.517,-0.069},{-1.483,-0.047},{-1.488,0.016},{-1.434,0.02},{-1.486,0.034},{-1.47,0.033},{-1.437,0.006},{-1.382,-0.009},{-1.388,-0.003},{-1.344,-0.044},{-1.395,-0.058},{-1.37,-0.059},{-1.353,-0.078},{-1.367,-0.128},{-1.418,-0.092},{-1.449,-0.044},{-1.478,-0.054},{-1.462,-0.069},{-1.43,-0.108},{-1.384,-0.064},{-1.442,-0.043},{-1.428,-0.064},{-1.378,-0.07},{-1.317,-0.055},{-1.32,0.005},{-1.322,-0.058},{-1.375,-0.09},{-1.361,-0.083},{-1.298,-0.081},{-1.306,-0.072},{-1.272,-0.019},{-1.229,-0.065},{-1.217,-0.121},{-1.233,-0.146},{-1.195,-0.111},{-1.132,-0.113},{-1.157,-0.155},{-1.212,-0.155},{-1.174,-0.196},{-1.187,-0.161},{-1.237,-0.131},{-1.229,-0.19},{-1.224,-0.129},{-1.198,-0.137},{-1.26,-0.122},{-1.256,-0.126},{-1.229,-0.171},{-1.222,-0.16},{-1.211,-0.222},{-1.203,-0.283},{-1.144,-0.277},{-1.158,-0.291},{-1.181,-0.292},{-1.182,-0.299},{-1.243,-0.286},{-1.188,-0.262},{-1.166,-0.211},{-1.178,-0.227},{-1.24,-0.235},{-1.267,-0.24},{-1.312,-0.284},{-1.31,-0.305},{-1.339,-0.296},{-1.312,-0.331},{-1.303,-0.354},{-1.295,-0.343},{-1.286,-0.363},{-1.248,-0.38},{-1.235,-0.427},{-1.207,-0.376},{-1.241,-0.377},{-1.26,-0.331},{-1.21,-0.292},{-1.223,-0.248},{-1.193,-0.262},{-1.163,-0.286},{-1.175,-0.25},{-1.195,-0.196},{-1.135,-0.215},{-1.159,-0.265},{-1.196,-0.215},{-1.209,-0.208},{-1.166,-0.249},{-1.184,-0.26},{-1.193,-0.239},{-1.211,-0.297},{-1.218,-0.243},{-1.228,-0.206},{-1.285,-0.179},{-1.252,-0.181},{-1.235,-0.182},{-1.195,-0.193},{-1.148,-0.181},{-1.129,-0.131},{-1.119,-0.098},{-1.121,-0.107},{-1.076,-0.099},{-1.082,-0.076},{-1.101,-0.048},{-1.072,-0.009},{-1.056,0.022},{-1.116,0.042},{-1.088,-0.007},{-1.103,0.03},{-1.085,0.09},{-1.036,0.07},{-1.002,0.111},{-0.962,0.067},{-0.937,0.067},{-0.94,0.055},{-0.952,0.04},{-0.952,0.047},{-0.95,0.039},{-0.912,-0.006},{-0.936,0.001},{-0.925,-0.009},{-0.904,0.029},{-0.929,0.061},{-0.94,0.121},{-0.978,0.12},{-0.962,0.157},{-0.942,0.216},{-0.907,0.269},{-0.93,0.265},{-0.935,0.225},{-0.986,0.22},{-0.997,0.159},{-0.944,0.174},{-0.938,0.173},{-0.928,0.177},{-0.92,0.185},{-0.92,0.246},{-0.905,0.231},{-0.885,0.273},{-0.881,0.211},{-0.826,0.185},{-0.858,0.16},{-0.919,0.147},{-0.911,0.203},{-0.958,0.22},{-0.924,0.24},{-0.969,0.284},{-0.976,0.239},{-0.94,0.257},{-0.947,0.236},{-0.953,0.22},{-1.008,0.249},{-0.973,0.244},{-0.94,0.245},{-0.953,0.305},{-0.985,0.288},{-1.04,0.303},{-1.013,0.342},{-1.069,0.313},{-1.07,0.317},{-1.048,0.273},{-1.014,0.323},{-1.018,0.328},{-1.076,0.312},{-1.044,0.288},{-1.012,0.233},{-0.972,0.27},{-0.984,0.276},{-0.993,0.215},{-0.957,0.259},{-0.949,0.262},{-0.95,0.261},{-0.95,0.261},{-0.949,0.249},{-0.926,0.238},{-0.907,0.211},{-0.893,0.244},{-0.886,0.28},{-0.903,0.272},{-0.914,0.262},{-0.948,0.315},{-0.943,0.312},{-0.936,0.258},{-0.897,0.271},{-0.845,0.307},{-0.86,0.3},{-0.855,0.24},{-0.822,0.216},{-0.822,0.267},{-0.828,0.253},{-0.8,0.308},{-0.788,0.318},{-0.79,0.317},{-0.793,0.317},{-0.812,0.269},{-0.823,0.239},{-0.808,0.259},{-0.818,0.31},{-0.841,0.263},{-0.811,0.288},{-0.764,0.328},{-0.756,0.271},{-0.721,0.256},{-0.71,0.227},{-0.664,0.197},{-0.691,0.252},{-0.683,0.244},{-0.695,0.239},{-0.647,0.274},{-0.681,0.323},{-0.702,0.319},{-0.642,0.32},{-0.631,0.336},{-0.636,0.346},{-0.649,0.376},{-0.596,0.389},{-0.629,0.345},{-0.623,0.325},{-0.634,0.386},{-0.632,0.394},{-0.631,0.443},{-0.676,0.443},{-0.671,0.438},{-0.651,0.416},{-0.615,0.374},{-0.673,0.398},{-0.674,0.401},{-0.707,0.431},{-0.721,0.399},{-0.718,0.456},{-0.74,0.421},{-0.761,0.368},{-0.764,0.306},{-0.779,0.289},{-0.735,0.279},{-0.704,0.31},{-0.725,0.306},{-0.732,0.315},{-0.745,0.294},{-0.758,0.285},{-0.729,0.231},{-0.683,0.26},{-0.672,0.234},{-0.646,0.243},{-0.627,0.285},{-0.621,0.274},{-0.632,0.292},{-0.62,0.347},{-0.603,0.346},{-0.604,0.358},{-0.611,0.373},{-0.642,0.373},{-0.693,0.405},{-0.69,0.355},{-0.701,0.319},{-0.657,0.283},{-0.68,0.341},{-0.629,0.305},{-0.649,0.262},{-0.672,0.296},{-0.699,0.246},{-0.693,0.253},{-0.731,0.293},{-0.78,0.277},{-0.78,0.218},{-0.761,0.227},{-0.791,0.27},{-0.773,0.299},{-0.8,0.356},{-0.779,0.375},{-0.781,0.437},{-0.787,0.406},{-0.79,0.42},{-0.788,0.411},{-0.817,0.356},{-0.781,0.359},{-0.726,0.351},{-0.73,0.384},{-0.699,0.428},{-0.679,0.485},{-0.662,0.427},{-0.639,0.368},{-0.679,0.326},{-0.726,0.367},{-0.773,0.328},{-0.766,0.378},{-0.722,0.386},{-0.722,0.386},{-0.736,0.384},{-0.706,0.367},{-0.684,0.373},{-0.718,0.398},{-0.72,0.341},{-0.751,0.359},{-0.737,0.355},{-0.72,0.355},{-0.738,0.349},{-0.74,0.293},{-0.69,0.257},{-0.669,0.234},{-0.628,0.273},{-0.637,0.275},{-0.634,0.274},{-0.628,0.258},{-0.612,0.233},{-0.557,0.264},{-0.575,0.204},{-0.625,0.239},{-0.652,0.182},{-0.65,0.225},{-0.649,0.229},{-0.676,0.173},{-0.619,0.195},{-0.611,0.207},{-0.638,0.255},{-0.638,0.249},{-0.633,0.225},{-0.594,0.273},{-0.571,0.263},{-0.515,0.282},{-0.506,0.297},{-0.453,0.316},{-0.48,0.263},{-0.444,0.311},{-0.41,0.258},{-0.401,0.211},{-0.39,0.158},{-0.434,0.119},{-0.469,0.145},{-0.483,0.085},{-0.504,0.069},{-0.481,0.024},{-0.497,0.068},{-0.487,0.129},{-0.472,0.078},{-0.472,0.071},{-0.487,0.01},{-0.528,-0.03},{-0.481,-0.005},{-0.502,-0.052},{-0.552,-0.059},{-0.595,-0.103},{-0.593,-0.042},{-0.538,-0.054},{-0.557,-0.019},{-0.574,0.031},{-0.601,0.002},{-0.555,-0.041},{-0.574,-0.085},{-0.526,-0.065},{-0.512,-0.003},{-0.461,-0.035},{-0.438,-0.001},{-0.433,-0.03},{-0.407,0.019},{-0.438,0.058},{-0.501,0.06},{-0.48,0.098},{-0.52,0.048},{-0.513,0.045},{-0.517,0.05},{-0.504,0.067},{-0.519,0.037},{-0.536,0.051},{-0.503,0.1},{-0.503,0.123},{-0.508,0.101},{-0.522,0.095},{-0.466,0.092},{-0.523,0.117},{-0.505,0.167},{-0.489,0.197},{-0.505,0.217},{-0.507,0.217},{-0.453,0.22},{-0.466,0.21},{-0.511,0.229},{-0.557,0.187},{-0.604,0.229},{-0.594,0.227},{-0.622,0.245},{-0.622,0.242},{-0.653,0.244},{-0.654,0.204},{-0.695,0.172},{-0.707,0.157},{-0.708,0.152},{-0.688,0.149},{-0.712,0.145},{-0.711,0.1},{-0.665,0.126},{-0.635,0.093},{-0.651,0.149},{-0.591,0.161},{-0.564,0.187},{-0.558,0.168},{-0.514,0.151},{-0.559,0.118},{-0.595,0.122},{-0.575,0.095},{-0.578,0.135},{-0.578,0.136},{-0.591,0.134},{-0.572,0.108},{-0.562,0.127},{-0.573,0.186},{-0.609,0.134},{-0.612,0.189},{-0.671,0.182},{-0.666,0.186},{-0.638,0.223},{-0.691,0.216},{-0.692,0.213},{-0.685,0.273},{-0.651,0.221},{-0.646,0.252},{-0.642,0.215},{-0.678,0.192},{-0.66,0.183},{-0.657,0.197},{-0.652,0.184},{-0.677,0.214},{-0.678,0.185},{-0.707,0.14},{-0.757,0.16},{-0.758,0.101},{-0.71,0.105},{-0.668,0.109},{-0.636,0.118},{-0.667,0.166},{-0.664,0.222},{-0.72,0.208},{-0.773,0.225},{-0.715,0.247},{-0.74,0.294},{-0.765,0.33},{-0.795,0.338},{-0.754,0.379},{-0.724,0.331},{-0.776,0.324},{-0.816,0.296},{-0.772,0.332},{-0.786,0.38},{-0.781,0.373},{-0.811,0.359},{-0.844,0.339},{-0.844,0.308},{-0.828,0.367},{-0.829,0.36},{-0.844,0.388},{-0.898,0.378},{-0.849,0.375},{-0.847,0.375},{-0.795,0.339},{-0.794,0.322},{-0.856,0.313},{-0.836,0.351},{-0.865,0.336},{-0.816,0.305},{-0.818,0.298},{-0.819,0.312},{-0.819,0.273},{-0.781,0.231},{-0.757,0.258},{-0.766,0.258},{-0.82,0.291},{-0.808,0.289},{-0.808,0.328},{-0.766,0.333},{-0.741,0.294},{-0.741,0.322},{-0.738,0.265},{-0.734,0.267},{-0.767,0.267},{-0.766,0.283},{-0.719,0.244},{-0.698,0.232},{-0.75,0.261},{-0.78,0.26},{-0.832,0.244},{-0.792,0.203},{-0.827,0.231},{-0.839,0.177},{-0.882,0.132},{-0.911,0.119},{-0.97,0.139},{-0.932,0.116},{-0.913,0.131},{-0.922,0.14},{-0.937,0.159},{-0.998,0.146},{-0.961,0.108},{-0.971,0.094},{-0.98,0.114},{-0.918,0.109},{-0.9,0.06},{-0.945,0.082},{-0.904,0.058},{-0.961,0.065},{-0.977,0.115},{-0.977,0.164},{-1.028,0.17},{-1.039,0.152},{-1.037,0.151},{-1.004,0.16},{-0.996,0.128},{-1.036,0.08},{-1.04,0.093},{-1.08,0.109},{-1.079,0.122},{-1.076,0.157},{-1.086,0.178},{-1.088,0.176},{-1.039,0.213},{-1.03,0.216},{-1.071,0.187},{-1.058,0.195},{-1.054,0.226},{-1.063,0.164},{-1.116,0.163},{-1.083,0.215},{-1.085,0.218},{-1.073,0.211},{-1.091,0.152},{-1.043,0.184},{-1.072,0.13},{-1.034,0.181},{-1.042,0.243},{-1.004,0.287},{-0.969,0.284},{-0.987,0.242},{-1.028,0.284},{-1.04,0.287},{-1.036,0.296},{-1.022,0.278},{-1.074,0.269},{-1.094,0.221},{-1.123,0.213},{-1.111,0.242},{-1.087,0.184},{-1.103,0.149},{-1.102,0.156},{-1.088,0.114},{-1.031,0.123},{-1.031,0.124},{-1.04,0.186},{-1.029,0.201},{-1.082,0.188},{-1.131,0.227},{-1.073,0.208},{-1.05,0.21},{-1.059,0.208},{-1.112,0.234},{-1.105,0.27},{-1.115,0.262},{-1.158,0.266},{-1.131,0.261},{-1.08,0.27},{-1.024,0.278},{-1.004,0.276},{-1.008,0.269},{-0.973,0.298},{-0.987,0.253},{-0.97,0.258},{-0.911,0.249},{-0.949,0.264},{-0.939,0.253},{-0.945,0.258},{-0.941,0.275},{-0.903,0.309},{-0.919,0.36},{-0.943,0.303},{-0.956,0.319},{-0.952,0.289},{-0.975,0.308},{-1.029,0.337},{-1.072,0.378},{-1.013,0.371},{-1.009,0.37},{-1.064,0.367},{-1.035,0.342},{-1.026,0.381},{-0.971,0.362},{-0.908,0.367},{-0.933,0.349},{-0.884,0.385},{-0.855,0.437},{-0.83,0.476},{-0.777,0.498},{-0.803,0.55},{-0.802,0.55},{-0.783,0.607},{-0.745,0.58},{-0.772,0.634},{-0.725,0.672},{-0.676,0.687},{-0.739,0.693},{-0.793,0.663},{-0.753,0.662},{-0.795,0.633},{-0.799,0.641},{-0.794,0.643},{-0.781,0.588},{-0.779,0.588},{-0.786,0.573},{-0.783,0.56},{-0.722,0.578},{-0.73,0.617},{-0.792,0.617},{-0.74,0.595},{-0.754,0.595},{-0.817,0.6},{-0.816,0.615},{-0.819,0.612},{-0.858,0.63},{-0.804,0.599},{-0.816,0.6},{-0.813,0.619},{-0.821,0.618},{-0.818,0.622},{-0.779,0.671},{-0.774,0.671},{-0.758,0.652},{-0.781,0.68},{-0.75,0.626},{-0.723,0.639},{-0.712,0.593},{-0.701,0.62},{-0.656,0.644},{-0.651,0.653},{-0.678,0.603},{-0.684,0.616},{-0.677,0.555},{-0.681,0.522},{-0.727,0.545},{-0.687,0.559},{-0.72,0.549},{-0.776,0.522},{-0.836,0.54},{-0.823,0.575},{-0.797,0.567},{-0.785,0.563},{-0.819,0.574},{-0.871,0.605},{-0.875,0.608},{-0.813,0.594},{-0.774,0.625},{-0.752,0.567},{-0.778,0.574},{-0.805,0.545},{-0.791,0.587},{-0.804,0.527},{-0.797,0.519},{-0.801,0.516},{-0.799,0.517},{-0.747,0.492},{-0.713,0.455},{-0.72,0.43},{-0.719,0.465},{-0.702,0.423},{-0.707,0.366},{-0.653,0.349},{-0.653,0.349},{-0.642,0.334},{-0.67,0.281},{-0.657,0.281},{-0.657,0.272},{-0.666,0.251},{-0.662,0.307},{-0.627,0.28},{-0.667,0.284},{-0.72,0.252},{-0.736,0.266},{-0.763,0.246},{-0.771,0.268},{-0.714,0.288},{-0.715,0.261},{-0.712,0.269},{-0.772,0.26},{-0.711,0.269},{-0.696,0.33},{-0.675,0.314},{-0.695,0.374},{-0.708,0.349},{-0.753,0.389},{-0.784,0.406},{-0.842,0.42},{-0.839,0.421},{-0.875,0.386},{-0.913,0.353},{-0.926,0.373},{-0.887,0.412},{-0.839,0.402},{-0.784,0.413},{-0.79,0.377},{-0.82,0.406},{-0.848,0.456},{-0.851,0.453},{-0.797,0.48},{-0.83,0.454},{-0.782,0.494},{-0.773,0.548},{-0.765,0.495},{-0.768,0.449},{-0.763,0.471},{-0.788,0.447},{-0.819,0.478},{-0.865,0.478},{-0.875,0.483},{-0.865,0.512},{-0.87,0.559},{-0.862,0.557},{-0.843,0.559},{-0.849,0.557},{-0.887,0.543},{-0.92,0.497},{-0.929,0.501},{-0.924,0.49},{-0.92,0.514},{-0.863,0.535},{-0.808,0.565},{-0.783,0.614},{-0.755,0.56},{-0.695,0.561},{-0.7,0.566},{-0.743,0.59},{-0.761,0.566},{-0.717,0.611},{-0.697,0.626},{-0.663,0.574},{-0.656,0.518},{-0.682,0.511},{-0.665,0.479},{-0.647,0.484},{-0.593,0.502},{-0.549,0.546},{-0.55,0.534},{-0.591,0.493},{-0.555,0.463},{-0.596,0.441},{-0.591,0.503},{-0.557,0.481},{-0.596,0.477},{-0.541,0.498},{-0.596,0.505},{-0.586,0.454},{-0.583,0.454},{-0.56,0.464},{-0.609,0.425},{-0.669,0.429},{-0.667,0.417},{-0.622,0.442},{-0.642,0.443},{-0.676,0.481},{-0.713,0.447},{-0.682,0.5},{-0.742,0.491},{-0.771,0.479},{-0.724,0.485},{-0.739,0.433},{-0.755,0.405},{-0.747,0.418},{-0.765,0.381},{-0.797,0.366},{-0.739,0.389},{-0.749,0.451},{-0.75,0.452},{-0.746,0.449},{-0.729,0.436},{-0.759,0.471},{-0.758,0.464},{-0.813,0.491},{-0.859,0.478},{-0.805,0.455},{-0.856,0.421},{-0.794,0.423},{-0.796,0.41},{-0.811,0.399},{-0.871,0.385},{-0.902,0.335},{-0.895,0.331},{-0.882,0.333},{-0.896,0.275},{-0.893,0.258},{-0.913,0.228},{-0.936,0.279},{-0.963,0.248},{-0.973,0.218},{-0.912,0.23},{-0.883,0.194},{-0.821,0.204},{-0.821,0.207},{-0.795,0.203},{-0.77,0.189},{-0.781,0.135},{-0.77,0.135},{-0.733,0.104},{-0.681,0.069},{-0.678,0.084},{-0.698,0.058},{-0.694,0.107},{-0.743,0.147},{-0.694,0.171},{-0.693,0.174},{-0.635,0.163},{-0.605,0.129},{-0.564,0.156},{-0.557,0.115},{-0.599,0.067},{-0.573,0.055},{-0.621,0.076},{-0.586,0.095},{-0.628,0.136},{-0.636,0.125},{-0.632,0.141},{-0.64,0.166},{-0.66,0.11},{-0.606,0.079},{-0.573,0.124},{-0.582,0.125},{-0.552,0.159},{-0.521,0.111},{-0.501,0.051},{-0.549,0.082},{-0.529,0.063},{-0.471,0.038},{-0.43,0.086},{-0.478,0.088},{-0.503,0.127},{-0.497,0.137},{-0.49,0.093},{-0.54,0.119},{-0.502,0.17},{-0.5,0.232},{-0.495,0.23},{-0.44,0.203},{-0.416,0.22},{-0.388,0.262},{-0.326,0.276},{-0.339,0.285},{-0.396,0.308},{-0.415,0.25},{-0.391,0.248},{-0.372,0.192},{-0.36,0.19},{-0.367,0.185},{-0.336,0.175},{-0.375,0.176},{-0.314,0.162},{-0.27,0.131},{-0.298,0.137},{-0.347,0.173},{-0.343,0.234},{-0.332,0.233},{-0.38,0.192},{-0.434,0.213},{-0.496,0.212},{-0.496,0.199},{-0.533,0.178},{-0.545,0.236},{-0.502,0.193},{-0.463,0.177},{-0.498,0.229},{-0.49,0.223},{-0.491,0.171},{-0.446,0.168},{-0.466,0.168},{-0.416,0.173},{-0.362,0.196},{-0.327,0.158},{-0.334,0.173},{-0.283,0.181},{-0.249,0.233},{-0.285,0.182},{-0.337,0.151},{-0.319,0.21},{-0.31,0.187},{-0.301,0.141},{-0.273,0.092},{-0.27,0.108},{-0.245,0.154},{-0.245,0.153},{-0.271,0.146},{-0.272,0.146},{-0.272,0.146},{-0.209,0.145},{-0.209,0.147},{-0.191,0.086},{-0.173,0.038},{-0.166,0.038},{-0.167,-0.016},{-0.171,-0.019},{-0.151,-0.02},{-0.161,-0.016},{-0.144,-0.063},{-0.149,-0.077},{-0.086,-0.078},{-0.091,-0.098},{-0.051,-0.117},{-0.084,-0.104},{-0.032,-0.13},{-0.01,-0.172},{0.008,-0.213},{0.011,-0.215},{0.012,-0.217},{0.013,-0.219},{-0.006,-0.278},{-0.008,-0.233},{-0.008,-0.22},{-0.002,-0.28},{-0.0,-0.217},{-0.056,-0.209},{-0.063,-0.184},{-0.117,-0.157},{-0.069,-0.123},{-0.048,-0.063},{-0.025,-0.113},{-0.025,-0.115},{-0.062,-0.14},{-0.082,-0.11},{-0.036,-0.127},{-0.071,-0.074},{-0.023,-0.057},{-0.032,-0.056},{-0.038,-0.06},{-0.043,-0.06},{-0.016,-0.115},{-0.052,-0.092},{-0.06,-0.091},{-0.067,-0.104},{-0.018,-0.091},{0.041,-0.113},{0.029,-0.119},{-0.007,-0.12},{-0.019,-0.12},{-0.039,-0.098},{-0.037,-0.131},{0.02,-0.104},{0.005,-0.052},{-0.052,-0.026},{-0.037,-0.048},{-0.092,-0.019},{-0.114,0.029},{-0.149,0.039},{-0.107,0.084},{-0.134,0.063},{-0.17,0.099},{-0.118,0.079},{-0.131,0.119},{-0.144,0.117},{-0.137,0.154},{-0.156,0.094},{-0.128,0.092},{-0.162,0.12},{-0.189,0.123},{-0.197,0.085},{-0.225,0.101},{-0.225,0.102},{-0.193,0.155},{-0.186,0.18},{-0.145,0.152},{-0.151,0.201},{-0.136,0.219},{-0.074,0.225},{-0.036,0.196},{-0.085,0.207},{-0.086,0.217},{-0.085,0.168},{-0.112,0.125},{-0.162,0.098},{-0.106,0.112},{-0.073,0.079},{-0.098,0.105},{-0.073,0.047},{-0.064,0.078},{-0.053,0.076},{-0.045,0.067},{0.006,0.066},{0.006,0.069},{-0.002,0.102},{-0.018,0.108},{0.016,0.065},{-0.005,0.123},{0.022,0.109},{0.066,0.069},{0.082,0.065},{0.038,0.02},{0.039,0.016},{0.012,-0.035},{-0.035,-0.076},{-0.008,-0.044},{-0.016,-0.024},{-0.06,-0.027},{-0.084,-0.009},{-0.09,0.003},{-0.061,0.052},{-0.076,0.06},{-0.132,0.034},{-0.135,-0.022},{-0.117,-0.0},{-0.113,-0.061},{-0.135,-0.019},{-0.106,0.024},{-0.099,0.087},{-0.128,0.033},{-0.143,0.032},{-0.12,-0.015},{-0.135,-0.073},{-0.145,-0.033},{-0.113,-0.085},{-0.151,-0.1},{-0.17,-0.042},{-0.206,0.008},{-0.229,-0.048},{-0.228,-0.046},{-0.22,-0.051},{-0.261,-0.01},{-0.32,-0.007},{-0.349,-0.003},{-0.301,-0.041},{-0.25,-0.078},{-0.223,-0.07},{-0.189,-0.064},{-0.223,-0.026},{-0.256,-0.077},{-0.255,-0.077},{-0.265,-0.106},{-0.27,-0.1},{-0.281,-0.134},{-0.266,-0.195},{-0.237,-0.163},{-0.244,-0.133},{-0.294,-0.096},{-0.294,-0.103},{-0.282,-0.059},{-0.305,-0.057},{-0.36,-0.039},{-0.346,0.022},{-0.335,0.066},{-0.343,0.083},{-0.405,0.07},{-0.349,0.063},{-0.308,0.107},{-0.288,0.124},{-0.27,0.144},{-0.27,0.094},{-0.296,0.093},{-0.302,0.031},{-0.344,-0.016},{-0.306,0.008},{-0.345,-0.041},{-0.34,0.022},{-0.39,0.012},{-0.42,0.028},{-0.44,0.038},{-0.444,0.064},{-0.414,0.082},{-0.375,0.034},{-0.366,0.057},{-0.303,0.052},{-0.332,0.017},{-0.357,-0.028},{-0.342,-0.009},{-0.28,0.003},{-0.288,-0.038},{-0.3,-0.018},{-0.302,0.002},{-0.248,0.027},{-0.228,0.086},{-0.235,0.117},{-0.237,0.115},{-0.258,0.142},{-0.287,0.197},{-0.29,0.194},{-0.295,0.15},{-0.286,0.093},{-0.265,0.073},{-0.32,0.046},{-0.304,0.025},{-0.333,0.075},{-0.394,0.074},{-0.381,0.051},{-0.33,0.016},{-0.367,0.055},{-0.338,0.089},{-0.333,0.039},{-0.358,-0.018},{-0.377,-0.036},{-0.384,-0.063},{-0.322,-0.073},{-0.296,-0.059},{-0.26,-0.056},{-0.21,-0.045},{-0.176,-0.086},{-0.205,-0.082},{-0.19,-0.027},{-0.201,-0.072},{-0.198,-0.065},{-0.248,-0.104},{-0.246,-0.102},{-0.245,-0.101},{-0.247,-0.153},{-0.207,-0.187},{-0.208,-0.187},{-0.177,-0.233},{-0.156,-0.23},{-0.145,-0.266},{-0.197,-0.267},{-0.222,-0.325},{-0.198,-0.374},{-0.212,-0.317},{-0.247,-0.345},{-0.289,-0.304},{-0.276,-0.313},{-0.274,-0.306},{-0.321,-0.269},{-0.308,-0.245},{-0.313,-0.264},{-0.33,-0.279},{-0.278,-0.254},{-0.233,-0.215},{-0.248,-0.226},{-0.213,-0.258},{-0.24,-0.309},{-0.192,-0.293},{-0.191,-0.303},{-0.174,-0.333},{-0.208,-0.386},{-0.174,-0.339},{-0.118,-0.334},{-0.064,-0.366},{-0.03,-0.314},{-0.063,-0.367},{-0.099,-0.405},{-0.085,-0.406},{-0.043,-0.41},{-0.055,-0.409},{-0.053,-0.41},{-0.021,-0.418},{-0.022,-0.417},{-0.018,-0.413},{-0.019,-0.424},{0.033,-0.436},{0.04,-0.442},{0.04,-0.496},{0.015,-0.516},{0.016,-0.515},{-0.025,-0.467},{-0.058,-0.48},{-0.093,-0.43},{-0.088,-0.406},{-0.056,-0.382},{-0.042,-0.339},{-0.064,-0.397},{-0.082,-0.429},{-0.085,-0.443},{-0.056,-0.432},{-0.056,-0.447},{-0.005,-0.41},{-0.063,-0.435},{-0.069,-0.375},{-0.074,-0.436},{-0.127,-0.454},{-0.071,-0.449},{-0.07,-0.449},{-0.112,-0.402},{-0.114,-0.395},{-0.104,-0.452},{-0.089,-0.393},{-0.123,-0.438},{-0.169,-0.407},{-0.135,-0.4},{-0.147,-0.408},{-0.141,-0.38},{-0.116,-0.366},{-0.179,-0.371},{-0.141,-0.375},{-0.088,-0.392},{-0.121,-0.373},{-0.127,-0.389},{-0.138,-0.409},{-0.186,-0.448},{-0.153,-0.443},{-0.197,-0.471},{-0.253,-0.489},{-0.281,-0.436},{-0.277,-0.434},{-0.313,-0.41},{-0.361,-0.423},{-0.405,-0.379},{-0.416,-0.372},{-0.466,-0.334},{-0.435,-0.336},{-0.403,-0.365},{-0.348,-0.333},{-0.317,-0.297},{-0.275,-0.341},{-0.266,-0.348},{-0.256,-0.345},{-0.267,-0.348},{-0.312,-0.359},{-0.308,-0.297},{-0.329,-0.295},{-0.294,-0.298},{-0.319,-0.327},{-0.283,-0.367},{-0.295,-0.353},{-0.305,-0.291},{-0.292,-0.312},{-0.312,-0.355},{-0.305,-0.413},{-0.344,-0.433},{-0.343,-0.432},{-0.399,-0.442},{-0.392,-0.467},{-0.401,-0.46},{-0.378,-0.404},{-0.343,-0.416},{-0.311,-0.445},{-0.251,-0.464},{-0.298,-0.506},{-0.305,-0.474},{-0.278,-0.479},{-0.298,-0.442},{-0.307,-0.442},{-0.297,-0.486},{-0.239,-0.464},{-0.262,-0.476},{-0.235,-0.44},{-0.198,-0.488},{-0.136,-0.49},{-0.169,-0.466},{-0.157,-0.467},{-0.155,-0.411},{-0.144,-0.399},{-0.115,-0.415},{-0.131,-0.44},{-0.072,-0.415},{-0.039,-0.389},{-0.081,-0.354},{-0.093,-0.3},{-0.137,-0.33},{-0.089,-0.321},{-0.12,-0.338},{-0.122,-0.366},{-0.086,-0.316},{-0.024,-0.303},{-0.029,-0.3},{-0.058,-0.246},{-0.051,-0.23},{-0.036,-0.196},{-0.046,-0.242},{-0.022,-0.236},{-0.064,-0.235},{-0.113,-0.201},{-0.151,-0.192},{-0.144,-0.191},{-0.19,-0.189},{-0.135,-0.159},{-0.072,-0.161},{-0.019,-0.159},{-0.075,-0.13},{-0.076,-0.143},{-0.027,-0.127},{-0.069,-0.093},{-0.117,-0.09},{-0.077,-0.072},{-0.088,-0.097},{-0.066,-0.098},{-0.122,-0.104},{-0.111,-0.107},{-0.166,-0.088},{-0.123,-0.061},{-0.095,-0.083},{-0.096,-0.082},{-0.102,-0.08},{-0.152,-0.067},{-0.109,-0.054},{-0.11,-0.054},{-0.138,-0.109},{-0.155,-0.105},{-0.134,-0.061},{-0.09,-0.021},{-0.039,-0.038},{-0.028,-0.0},{-0.015,0.004},{-0.03,0.009},{0.03,-0.009},{0.015,-0.004},{0.028,0.0},{0.039,0.038},{0.09,0.021},{0.134,0.061},{0.155,0.105},{0.138,0.109},{0.11,0.054},{0.109,0.054},{0.152,0.067},{0.102,0.08},{0.096,0.082},{0.095,0.083},{0.123,0.061},{0.166,0.088},{0.111,0.107},{0.122,0.104},{0.066,0.098},{0.088,0.097},{0.077,0.072},{0.117,0.09},{0.069,0.093},{0.027,0.127},{0.076,0.143},{0.075,0.13},{0.019,0.159},{0.072,0.161},{0.135,0.159},{0.19,0.189},{0.144,0.191},{0.151,0.192},{0.113,0.201},{0.064,0.235},{0.022,0.236},{0.046,0.242},{0.036,0.196},{0.051,0.23},{0.058,0.246},{0.029,0.3},{0.024,0.303},{0.086,0.316},{0.122,0.366},{0.12,0.338},{0.089,0.321},{0.137,0.33},{0.093,0.3},{0.081,0.354},{0.039,0.389},{0.072,0.415},{0.131,0.44},{0.115,0.415},{0.144,0.399},{0.155,0.411},{0.157,0.467},{0.169,0.466},{0.136,0.49},{0.198,0.488},{0.235,0.44},{0.262,0.476},{0.239,0.464},{0.297,0.486},{0.307,0.442},{0.298,0.442},{0.278,0.479},{0.305,0.474},{0.298,0.506},{0.251,0.464},{0.311,0.445},{0.343,0.416},{0.378,0.404},{0.401,0.46},{0.392,0.467},{0.399,0.442},{0.343,0.432},{0.344,0.433},{0.305,0.413},{0.312,0.355},{0.292,0.312},{0.305,0.291},{0.295,0.353},{0.283,0.367},{0.319,0.327},{0.294,0.298},{0.329,0.295},{0.308,0.297},{0.312,0.359},{0.267,0.348},{0.256,0.345},{0.266,0.348},{0.275,0.341},{0.317,0.297},{0.348,0.333},{0.403,0.365},{0.435,0.336},{0.466,0.334},{0.416,0.372},{0.405,0.379},{0.361,0.423},{0.313,0.41},{0.277,0.434},{0.281,0.436},{0.253,0.489},{0.197,0.471},{0.153,0.443},{0.186,0.448},{0.138,0.409},{0.127,0.389},{0.121,0.373},{0.088,0.392},{0.141,0.375},{0.179,0.371},{0.116,0.366},{0.141,0.38},{0.147,0.408},{0.135,0.4},{0.169,0.407},{0.123,0.438},{0.089,0.393},{0.104,0.452},{0.114,0.395},{0.112,0.402},{0.07,0.449},{0.071,0.449},{0.127,0.454},{0.074,0.436},{0.069,0.375},{0.063,0.435},{0.005,0.41},{0.056,0.447},{0.056,0.432},{0.085,0.443},{0.082,0.429},{0.064,0.397},{0.042,0.339},{0.056,0.382},{0.088,0.406},{0.093,0.43},{0.058,0.48},{0.025,0.467},{-0.016,0.515},{-0.015,0.516},{-0.04,0.496},{-0.04,0.442},{-0.033,0.436},{0.019,0.424},{0.018,0.413},{0.022,0.417},{0.021,0.418},{0.053,0.41},{0.055,0.409},{0.043,0.41},{0.085,0.406},{0.099,0.405},{0.063,0.367},{0.03,0.314},{0.064,0.366},{0.118,0.334},{0.174,0.339},{0.208,0.386},{0.174,0.333},{0.191,0.303},{0.192,0.293},{0.24,0.309},{0.213,0.258},{0.248,0.226},{0.233,0.215},{0.278,0.254},{0.33,0.279},{0.313,0.264},{0.308,0.245},{0.321,0.269},{0.274,0.306},{0.276,0.313},{0.289,0.304},{0.247,0.345},{0.212,0.317},{0.198,0.374},{0.222,0.325},{0.197,0.267},{0.145,0.266},{0.156,0.23},{0.177,0.233},{0.208,0.187},{0.207,0.187},{0.247,0.153},{0.245,0.101},{0.246,0.102},{0.248,0.104},{0.198,0.065},{0.201,0.072},{0.19,0.027},{0.205,0.082},{0.176,0.086},{0.21,0.045},{0.26,0.056},{0.296,0.059},{0.322,0.073},{0.384,0.063},{0.377,0.036},{0.358,0.018},{0.333,-0.039},{0.338,-0.089},{0.367,-0.055},{0.33,-0.016},{0.381,-0.051},{0.394,-0.074},{0.333,-0.075},{0.304,-0.025},{0.32,-0.046},{0.265,-0.073},{0.286,-0.093},{0.295,-0.15},{0.29,-0.194},{0.287,-0.197},{0.258,-0.142},{0.237,-0.115},{0.235,-0.117},{0.228,-0.086},{0.248,-0.027},{0.302,-0.002},{0.3,0.018},{0.288,0.038},{0.28,-0.003},{0.342,0.009},{0.357,0.028},{0.332,-0.017},{0.303,-0.052},{0.366,-0.057},{0.375,-0.034},{0.414,-0.082},{0.444,-0.064},{0.44,-0.038},{0.42,-0.028},{0.39,-0.012},{0.34,-0.022},{0.345,0.041},{0.306,-0.008},{0.344,0.016},{0.302,-0.031},{0.296,-0.093},{0.27,-0.094},{0.27,-0.144},{0.288,-0.124},{0.308,-0.107},{0.349,-0.063},{0.405,-0.07},{0.343,-0.083},{0.335,-0.066},{0.346,-0.022},{0.36,0.039},{0.305,0.057},{0.282,0.059},{0.294,0.103},{0.294,0.096},{0.244,0.133},{0.237,0.163},{0.266,0.195},{0.281,0.134},{0.27,0.1},{0.265,0.106},{0.255,0.077},{0.256,0.077},{0.223,0.026},{0.189,0.064},{0.223,0.07},{0.25,0.078},{0.301,0.041},{0.349,0.003},{0.32,0.007},{0.261,0.01},{0.22,0.051},{0.228,0.046},{0.229,0.048},{0.206,-0.008},{0.17,0.042},{0.151,0.1},{0.113,0.085},{0.145,0.033},{0.135,0.073},{0.12,0.015},{0.143,-0.032},{0.128,-0.033},{0.099,-0.087},{0.106,-0.024},{0.135,0.019},{0.113,0.061},{0.117,0.0},{0.135,0.022},{0.132,-0.034},{0.076,-0.06},{0.061,-0.052},{0.09,-0.003},{0.084,0.009},{0.06,0.027},{0.016,0.024},{0.008,0.044},{0.035,0.076},{-0.012,0.035},{-0.039,-0.016},{-0.038,-0.02},{-0.082,-0.065},{-0.066,-0.069},{-0.022,-0.109},{0.005,-0.123},{-0.016,-0.065},{0.018,-0.108},{0.002,-0.102},{-0.006,-0.069},{-0.006,-0.066},{0.045,-0.067},{0.053,-0.076},{0.064,-0.078},{0.073,-0.047},{0.098,-0.105},{0.073,-0.079},{0.106,-0.112},{0.162,-0.098},{0.112,-0.125},{0.085,-0.168},{0.086,-0.217},{0.085,-0.207},{0.036,-0.196},{0.074,-0.225},{0.136,-0.219},{0.151,-0.201},{0.145,-0.152},{0.186,-0.18},{0.193,-0.155},{0.225,-0.102},{0.225,-0.101},{0.197,-0.085},{0.189,-0.123},{0.162,-0.12},{0.128,-0.092},{0.156,-0.094},{0.137,-0.154},{0.144,-0.117},{0.131,-0.119},{0.118,-0.079},{0.17,-0.099},{0.134,-0.063},{0.107,-0.084},{0.149,-0.039},{0.114,-0.029},{0.092,0.019},{0.037,0.048},{0.052,0.026},{-0.005,0.052},{-0.02,0.104},{0.037,0.131},{0.039,0.098},{0.019,0.12},{0.007,0.12},{-0.029,0.119},{-0.041,0.113},{0.018,0.091},{0.067,0.104},{0.06,0.091},{0.052,0.092},{0.016,0.115},{0.043,0.06},{0.038,0.06},{0.032,0.056},{0.023,0.057},{0.071,0.074},{0.036,0.127},{0.082,0.11},{0.062,0.14},{0.025,0.115},{0.025,0.113},{0.048,0.063},{0.069,0.123},{0.117,0.157},{0.063,0.184},{0.056,0.209},{0.0,0.217},{0.002,0.28},{0.008,0.22},{0.008,0.233},{0.006,0.278},{-0.013,0.219},{-0.012,0.217},{-0.011,0.215},{-0.008,0.213},{0.01,0.172},{0.032,0.13},{0.084,0.104},{0.051,0.117},{0.091,0.098},{0.086,0.078},{0.149,0.077},{0.144,0.063},{0.161,0.016},{0.151,0.02},{0.171,0.019},{0.167,0.016},{0.166,-0.038},{0.173,-0.038},{0.191,-0.086},{0.209,-0.147},{0.209,-0.145},{0.272,-0.146},{0.272,-0.146},{0.271,-0.146},{0.245,-0.153},{0.245,-0.154},{0.27,-0.108},{0.273,-0.092},{0.301,-0.141},{0.31,-0.187},{0.319,-0.21},{0.337,-0.151},{0.285,-0.182},{0.249,-0.233},{0.283,-0.181},{0.334,-0.173},{0.327,-0.158},{0.362,-0.196},{0.416,-0.173},{0.466,-0.168},{0.446,-0.168},{0.491,-0.171},{0.49,-0.223},{0.498,-0.229},{0.463,-0.177},{0.502,-0.193},{0.545,-0.236},{0.533,-0.178},{0.496,-0.199},{0.496,-0.212},{0.434,-0.213},{0.38,-0.192},{0.332,-0.233},{0.343,-0.234},{0.347,-0.173},{0.298,-0.137},{0.27,-0.131},{0.314,-0.162},{0.375,-0.176},{0.336,-0.175},{0.367,-0.185},{0.36,-0.19},{0.372,-0.192},{0.391,-0.248},{0.415,-0.25},{0.396,-0.308},{0.339,-0.285},{0.326,-0.276},{0.388,-0.262},{0.416,-0.22},{0.44,-0.203},{0.495,-0.23},{0.5,-0.232},{0.502,-0.17},{0.54,-0.119},{0.49,-0.093},{0.497,-0.137},{0.503,-0.127},{0.478,-0.088},{0.43,-0.086},{0.471,-0.038},{0.529,-0.063},{0.549,-0.082},{0.501,-0.051},{0.521,-0.111},{0.552,-0.159},{0.582,-0.125},{0.573,-0.124},{0.606,-0.079},{0.66,-0.11},{0.64,-0.166},{0.632,-0.141},{0.636,-0.125},{0.628,-0.136},{0.586,-0.095},{0.621,-0.076},{0.573,-0.055},{0.599,-0.067},{0.557,-0.115},{0.564,-0.156},{0.605,-0.129},{0.635,-0.163},{0.693,-0.174},{0.694,-0.171},{0.743,-0.147},{0.694,-0.107},{0.698,-0.058},{0.678,-0.084},{0.681,-0.069},{0.733,-0.104},{0.77,-0.135},{0.781,-0.135},{0.77,-0.189},{0.795,-0.203},{0.821,-0.207},{0.821,-0.204},{0.883,-0.194},{0.912,-0.23},{0.973,-0.218},}

==> data/Dirichlet-p7927-H3.txt <==
{{1.122,-0.576},{-0.029,-0.512},{0.321,0.547},{-0.288,-0.03},{-0.092,-0.531},{-0.313,-0.444},{0.296,0.134},{1.137,0.226},{1.616,-0.291},{0.465,-0.228},{0.406,0.528},{-0.584,0.878},{0.307,1.296},{0.466,0.756},{1.449,0.451},{1.101,-0.608},{0.713,0.07},{-0.226,-0.47},{-0.572,-0.33},{-0.727,-1.457},{-0.923,-1.132},{-0.449,-0.126},{-0.697,0.981},{0.256,0.673},{0.738,0.105},{1.39,-0.034},{0.621,-0.041},{0.508,-0.386},{0.604,-0.527},{0.825,-0.648},{0.936,-0.252},{0.48,-1.076},{0.796,-1.077},{-0.353,-1.066},{0.119,-0.279},{0.502,0.071},{1.481,0.419},{0.521,0.6},{0.072,1.376},{-0.747,1.365},{0.145,0.636},{-0.522,0.078},{0.209,0.159},{-0.347,1.066},{0.092,0.493},{0.338,-0.117},{0.343,-0.117},{1.023,0.642},{1.029,0.866},{0.663,-0.069},{-0.45,-0.185},{-1.05,-0.858},{-0.33,0.015},{0.609,-0.513},{0.814,0.614},{0.129,0.509},{-0.114,0.39},{-0.658,-0.604},{0.325,-1.097},{0.422,-1.067},{0.414,-1.06},{-0.702,-0.78},{-1.044,0.317},{-0.646,0.177},{-0.544,-0.383},{-0.999,-0.98},{-1.584,-0.522},{-1.705,-0.276},{-1.259,-0.807},{-0.598,-0.118},{0.469,-0.276},{0.781,-0.261},{0.457,-0.3},{-0.281,-0.545},{-0.801,-0.466},{-0.183,-1.423},{-0.114,-1.448},{0.639,-0.58},{0.828,-0.151},{1.558,0.279},{0.569,-0.19},{0.415,0.2},{0.084,0.85},{0.295,0.47},{-0.509,-0.356},{-0.697,-0.309},{-0.755,-0.256},{0.09,-0.164},{0.091,-1.316},{1.085,-0.864},{1.141,-0.27},{0.543,0.475},{-0.395,0.869},{-1.074,0.063},{0.042,0.017},{0.98,-0.381},{1.714,0.227},{1.318,-0.449},{1.22,-0.824},{0.71,-1.45},{0.825,-1.401},{0.009,-0.609},{0.101,-0.591},{-0.067,0.478},{0.09,-0.538},{-0.641,0.081},{-0.183,-0.558},{0.492,-0.31},{1.602,-0.16},{0.564,-0.429},{0.648,-0.158},{0.651,-0.577},{0.905,-0.772},{0.755,-0.353},{0.619,0.264},{0.26,0.71},{-0.466,-0.173},{-1.293,-0.192},{-0.155,0.004},{0.024,-0.068},{0.537,0.11},{-0.576,-0.185},{-1.023,0.481},{-1.529,0.311},{-0.688,0.998},{0.1,1.431},{0.985,0.694},{1.26,0.288},{0.472,-0.142},{-0.575,0.205},{-0.844,-0.377},{-0.622,-0.018},{0.272,0.453},{-0.029,1.523},{0.577,0.545},{0.173,0.633},{0.285,-0.511},{-0.069,0.574},{-0.119,-0.557},{-0.786,0.17},{-0.326,0.047},{0.375,0.481},{1.082,-0.237},{0.407,-1.171},{-0.239,-0.472},{-0.95,-0.067},{-0.131,0.147},{0.494,-0.226},{1.208,0.481},{0.186,1.019},{0.213,0.917},{-0.393,0.724},{0.197,1.032},{-0.82,0.57},{0.107,0.532},{-0.513,0.157},{-0.637,0.604},{-0.738,-0.159},{0.085,0.149},{0.626,-0.51},{-0.137,0.357},{-0.571,-0.705},{-0.268,0.381},{0.081,0.529},{-0.087,0.606},{0.008,-0.349},{0.036,-0.348},{0.872,-0.13},{0.678,0.866},{0.259,0.675},{-0.086,0.385},{-0.673,0.238},{0.307,-0.323},{0.71,0.152},{1.247,-0.815},{0.324,-0.2},{0.318,-0.014},{-0.174,0.105},{-0.334,-0.56},{-1.478,-0.683},{-0.539,-0.327},{0.016,-0.68},{0.711,-0.101},{0.362,-0.545},{0.897,0.179},{0.979,0.156},{0.381,0.252},{0.291,0.442},{0.664,-0.169},{0.496,0.457},{-0.304,-0.353},{-0.785,-0.853},{-0.362,-0.478},{-0.012,-0.583},{0.177,-0.517},{0.32,-1.658},{-0.083,-1.512},{-0.925,-1.144},{-1.388,-0.938},{-1.354,-0.967},{-0.872,-0.258},{-1.006,0.081},{-1.082,0.929},{-1.521,0.103},{-1.51,0.015},{-0.597,-0.062},{0.046,0.756},{0.047,0.75},{-0.191,-0.083},{0.243,-0.793},{0.677,-1.23},{-0.108,-0.497},{-0.128,-0.143},{0.097,0.989},{0.482,0.22},{-0.161,-0.556},{0.248,-1.407},{0.072,-1.325},{0.506,-0.284},{0.185,-0.549},{0.003,0.195},{-0.643,0.206},{-1.055,1.283},{-0.606,0.44},{0.255,-0.231},{0.25,-1.288},{-0.23,-0.515},{-1.301,-0.087},{-1.403,-0.029},{-0.497,-0.675},{0.472,-1.286},{1.198,-1.243},{1.226,-1.219},{0.722,-0.276},{0.166,-0.402},{-0.702,0.348},{-0.257,-0.656},{0.325,0.297},{1.149,-0.491},{0.836,-0.633},{0.997,-1.031},{0.092,-0.418},{-0.502,0.4},{-0.515,0.276},{-0.228,0.634},{0.134,0.943},{-1.003,0.995},{-0.6,1.046},{0.05,0.796},{1.047,1.258},{0.362,0.527},{0.35,-0.1},{0.159,0.037},{1.232,-0.044},{0.543,0.817},{-0.051,-0.162},{-0.762,-0.458},{-0.494,-1.57},{-0.513,-1.554},{-0.187,-0.448},{-0.55,-0.364},{-0.126,0.647},{-0.644,-0.346},{-0.848,-0.129},{-1.311,-1.102},{-0.447,-0.351},{0.09,0.499},{0.974,0.553},{0.089,0.646},{0.637,0.037},{0.219,-0.195},{0.094,-0.839},{-0.757,-0.299},{-0.23,0.332},{-0.202,0.276},{-0.498,-0.311},{-0.553,-0.116},{0.522,0.233},{1.385,0.811},{0.313,0.729},{-0.685,1.058},{-0.785,1.104},{-0.596,1.384},{0.254,0.603},{0.434,-0.383},{0.639,-1.387},{0.759,-0.807},{-0.177,-0.488},{0.545,0.191},{-0.469,0.339},{-0.468,0.59},{-0.456,0.517},{0.551,-0.027},{0.994,0.409},{0.994,0.411},{0.153,0.126},{-0.038,-0.925},{-0.445,-1.531},{-0.705,-1.174},{0.153,-0.875},{0.463,-0.647},{1.317,-0.014},{1.159,0.601},{0.746,0.351},{0.261,0.398},{0.26,0.399},{0.478,0.469},{1.237,-0.184},{0.404,-0.979},{-0.218,-0.008},{-0.232,-0.067},{0.511,-0.195},{1.007,-1.218},{0.682,-0.519},{0.901,-0.282},{0.858,0.839},{0.291,-0.158},{-0.684,-0.252},{-0.979,-1.366},{-0.151,-1.207},{0.388,-0.285},{-0.005,0.326},{-1.031,0.843},{-0.663,0.634},{0.484,0.499},{0.475,0.475},{-0.308,0.584},{-0.387,0.355},{0.349,-0.374},{1.26,-0.84},{1.303,-0.326},{0.653,0.567},{0.142,-0.012},{-0.86,-0.568},{0.146,-1.108},{0.656,-0.557},{1.698,-0.244},{0.863,-0.55},{0.782,-0.232},{0.745,-0.407},{1.521,-0.22},{1.435,-0.11},{0.684,-0.442},{-0.362,-0.269},{-0.623,-0.118},{0.014,0.809},{0.524,1.522},{0.17,0.425},{0.148,0.448},{0.09,-0.694},{0.79,-0.452},{-0.184,-0.957},{0.323,-0.808},{0.289,-0.163},{0.56,-0.564},{0.238,-0.718},{-0.644,-0.67},{-0.767,0.216},{-1.315,1.122},{-1.088,1.27},{-0.097,0.982},{0.392,1.225},{1.099,0.946},{0.41,0.278},{-0.182,-0.362},{-1.272,-0.618},{-1.062,0.517},{0.07,0.431},{1.084,0.799},{0.45,0.037},{-0.341,0.714},{-0.662,-0.229},{-0.686,0.063},{0.077,-0.695},{0.004,-0.705},{0.157,-0.405},{0.152,0.068},{0.419,0.157},{1.13,0.252},{0.504,-0.558},{-0.38,-0.004},{-0.455,0.034},{-0.147,0.063},{-0.027,0.352},{0.223,-0.517},{-0.557,-0.037},{0.282,0.034},{0.382,0.46},{0.419,0.308},{-0.544,-0.107},{-1.683,-0.094},{-1.664,-0.135},{-0.717,-0.593},{-0.726,-0.684},{-0.782,-0.384},{-1.561,0.467},{-0.682,-0.036},{-0.211,0.484},{-0.329,0.315},{-0.976,1.269},{-0.686,1.248},{-0.599,1.384},{0.063,1.405},{0.453,0.906},{1.407,0.791},{1.091,0.885},{0.998,0.521},{0.895,0.665},{1.156,-0.427},{0.448,0.421},{-0.472,0.292},{-0.82,1.378},{-0.852,0.329},{-0.06,-0.449},{0.14,-1.586},{0.953,-1.225},{0.141,-0.957},{-0.066,0.179},{-0.05,0.416},{-0.057,0.433},{-0.1,-0.698},{-0.849,-1.329},{-0.628,-0.625},{-1.045,0.096},{-1.309,0.273},{-0.754,0.313},{0.166,0.599},{0.784,0.422},{1.118,-0.061},{1.316,-0.635},{0.664,-0.413},{-0.46,-0.272},{-0.869,-0.702},{-0.955,-0.238},{-0.465,-0.995},{-0.929,-0.926},{0.149,-0.805},{-0.249,0.123},{-0.022,1.182},{-0.085,0.569},{0.938,0.108},{0.465,-0.616},{0.111,-0.828},{-0.158,-0.226},{0.907,-0.347},{1.307,0.509},{0.434,0.061},{0.467,0.532},{0.005,0.821},{0.011,0.869},{-0.374,1.226},{-0.63,0.114},{0.446,-0.257},{-0.224,-0.549},{0.495,-0.298},{0.218,0.509},{1.3,0.343},{1.068,1.138},{0.439,1.023},{-0.58,1.288},{-1.138,1.279},{-1.205,0.524},{-0.679,0.734},{-0.784,-0.189},{-0.872,0.308},{-1.396,-0.629},{-0.993,0.371},{-0.883,-0.156},{0.042,0.534},{0.609,-0.015},{1.552,0.061},{0.532,-0.068},{-0.619,-0.152},{-0.764,0.596},{-0.793,0.482},{-0.669,0.179},{-0.834,0.268},{0.114,-0.252},{0.789,0.64},{0.121,-0.228},{0.025,0.715},{-0.775,0.143},{-0.089,1.004},{-0.399,-0.077},{-0.024,-0.579},{-0.048,-0.57},{-0.405,0.435},{0.07,1.484},{-0.111,1.514},{0.123,0.529},{-0.454,-0.471},{0.069,-0.807},{0.494,0.259},{1.359,0.879},{0.495,1.105},{0.185,1.172},{-0.33,1.618},{0.564,0.988},{0.281,-0.068},{0.509,-1.151},{0.486,-0.76},{1.175,-0.725},{1.432,0.003},{0.763,0.336},{0.385,1.359},{-0.498,0.678},{-0.384,-0.46},{0.142,-1.298},{-0.053,-1.034},{-0.307,-0.963},{-0.648,-0.151},{0.444,0.224},{1.298,0.689},{0.695,0.525},{0.059,-0.226},{-1.05,0.036},{-0.451,-0.902},{-0.94,-0.357},{0.134,-0.779},{-0.449,0.177},{-0.08,0.741},{-0.068,0.776},{0.896,0.198},{0.631,-0.009},{0.549,0.491},{0.571,0.589},{1.572,0.489},{0.691,0.563},{0.244,0.075},{-0.529,0.366},{-0.463,0.423},{-0.961,1.428},{-0.359,0.452},{0.277,-0.511},{1.217,-0.842},{1.433,-0.449},{1.008,0.611},{0.072,0.057},{0.061,0.248},{0.629,0.066},{0.465,0.286},{-0.162,-0.418},{-0.221,-0.36},{-0.266,-0.15},{-0.583,0.858},{-1.159,0.96},{-0.012,0.886},{0.892,0.699},{1.391,-0.336},{0.844,-0.825},{0.013,-0.583},{-0.544,0.427},{-0.45,1.57},{-0.189,1.657},{0.64,1.227},{0.744,0.128},{1.361,-0.347},{0.82,-1.01},{1.156,-0.329},{1.069,-0.748},{0.931,0.396},{0.572,0.79},{0.433,1.574},{0.955,1.409},{0.38,0.43},{0.571,-0.257},{0.153,-1.237},{0.998,-0.461},{0.524,0.335},{0.114,0.509},{0.219,0.102},{-0.302,-0.819},{0.444,-0.888},{-0.675,-0.63},{0.061,-0.791},{-0.113,-0.874},{0.101,-1.536},{-0.263,-0.458},{-0.1,0.576},{0.324,0.479},{-0.162,-0.06},{-0.122,-0.09},{-0.336,1.045},{0.401,1.568},{-0.28,0.637},{-0.14,-0.504},{-0.381,-0.487},{-0.299,-0.532},{-0.036,-0.459},{0.616,-0.942},{1.33,-0.092},{1.07,-0.165},{0.746,-0.775},{-0.207,-0.771},{-0.613,-0.624},{-1.328,0.236},{-1.193,-0.559},{-1.37,-0.265},{-1.134,-0.074},{-0.896,0.96},{-0.777,0.725},{-0.763,-0.338},{-0.434,-0.375},{-0.342,-0.462},{0.233,-0.382},{0.487,-1.233},{0.758,-0.202},{0.806,-0.16},{0.629,-0.331},{0.132,-0.936},{-0.278,0.053},{-0.027,0.706},{0.123,1.128},{0.533,0.14},{-0.287,0.491},{-0.379,-0.153},{-0.8,0.835},{-0.674,-0.237},{-0.721,-0.103},{-1.047,-0.215},{-0.932,0.922},{0.119,1.355},{0.063,0.47},{-0.109,-0.649},{-0.471,-0.398},{-0.584,-0.248},{0.107,0.594},{-0.58,-0.096},{0.373,-0.198},{0.396,-0.754},{1.208,-1.149},{0.48,-1.279},{-0.289,-0.503},{0.021,-0.128},{-0.159,0.715},{-0.354,0.561},{-1.042,0.144},{-0.901,0.28},{-0.017,-0.463},{-0.425,0.311},{0.204,-0.657},{-0.568,-0.749},{0.508,-0.753},{0.77,-0.375},{0.673,0.478},{0.229,0.84},{-0.163,0.402},{0.507,0.545},{0.262,-0.582},{0.424,-0.501},{0.296,-1.593},{0.343,-1.604},{-0.393,-1.552},{-0.288,-0.45},{0.32,-0.163},{1.208,0.561},{1.106,0.591},{0.275,0.397},{-0.476,-0.424},{-1.145,-1.149},{-0.487,-0.199},{-0.252,-0.262},{0.88,-0.122},{0.734,-1.143},{1.043,-0.064},{0.839,0.397},{0.145,1.213},{-0.714,0.676},{-0.511,0.197},{-0.316,0.412},{-0.275,0.661},{-1.074,0.166},{-0.988,0.212},{-0.506,-0.578},{-0.619,0.425},{-0.451,-0.679},{-0.673,-0.611},{-0.819,-0.764},{-0.211,-0.376},{0.333,-0.38},{0.851,-1.274},{0.07,-1.615},{0.375,-1.17},{0.001,-1.061},{-0.307,-0.335},{-0.497,-0.701},{-0.618,-0.582},{-0.601,-0.54},{-1.465,-0.429},{-1.112,0.488},{-0.923,-0.222},{0.106,-0.081},{0.747,-0.867},{1.448,-0.845},{0.894,-0.088},{0.936,0.148},{1.016,0.227},{0.494,-0.115},{-0.229,-0.692},{-0.284,-0.75},{0.204,-0.409},{-0.21,0.29},{-0.207,0.293},{-0.492,-0.761},{-0.49,-1.05},{-0.943,-0.052},{-0.886,-0.086},{-0.767,-0.312},{-0.872,-1.439},{-0.284,-1.407},{-0.302,-1.385},{-0.612,-0.505},{-1.106,0.526},{-1.224,0.833},{-0.362,0.076},{0.228,-0.077},{0.887,0.539},{0.917,1.37},{-0.066,1.088},{0.21,0.968},{0.142,0.107},{1.262,0.155},{1.452,-0.475},{1.175,-0.587},{0.049,-0.825},{0.075,-0.697},{0.58,-0.121},{1.389,-0.574},{1.332,-0.777},{0.198,-0.628},{0.014,0.474},{-0.536,1.303},{-0.501,1.397},{-0.512,1.397},{-0.888,0.412},{0.199,0.045},{-0.233,-0.956},{-0.006,-1.095},{-0.84,-0.464},{-0.098,-0.496},{0.633,-0.119},{0.743,-0.075},{0.898,0.657},{0.888,1.032},{0.475,0.407},{-0.604,0.049},{-1.44,0.341},{-0.734,0.974},{-0.591,1.446},{-0.554,0.434},{-0.196,0.176},{-0.346,-0.222},{-0.464,0.73},{-0.532,0.818},{-0.008,1.404},{0.583,0.431},{-0.392,-0.131},{-0.842,-0.99},{-1.623,-0.554},{-0.592,-0.707},{-0.519,-0.809},{-0.513,-0.574},{-0.76,0.277},{-0.23,1.231},{0.821,0.79},{1.11,0.013},{0.814,-0.013},{-0.225,0.118},{-0.957,0.905},{-0.378,0.794},{-0.354,1.208},{-0.504,0.219},{-1.323,0.166},{-0.824,0.505},{-0.654,0.41},{0.189,-0.378},{-0.299,-0.696},{-0.051,-0.725},{-0.536,-0.887},{-0.201,-0.598},{-0.639,-0.459},{-0.514,0.689},{-0.341,0.718},{0.172,1.714},{0.314,0.593},{0.099,0.548},{-0.34,-0.504},{-0.99,-0.303},{-1.167,-1.252},{-0.819,-0.186},{0.107,0.504},{0.587,1.492},{0.16,0.484},{0.127,0.525},{0.625,-0.037},{0.499,0.121},{0.026,-0.839},{0.022,-0.776},{0.111,-0.9},{0.422,0.187},{0.376,-0.122},{1.276,0.595},{0.74,0.595},{0.749,0.615},{0.296,0.872},{0.962,0.778},{-0.139,1.107},{0.298,0.188},{0.41,0.04},{0.991,-0.651},{0.122,0.103},{-0.158,-0.694},{-0.744,-0.204},{0.237,-0.649},{0.468,0.226},{0.696,-0.151},{0.167,-0.694},{0.085,-1.474},{-0.146,-0.948},{-0.723,-0.604},{-0.526,-0.145},{0.591,-0.012},{0.845,0.727},{0.572,1.193},{0.604,1.037},{1.454,0.586},{1.545,0.517},{0.467,0.763},{-0.609,0.42},{-1.521,-0.257},{-1.195,0.007},{-1.266,0.213},{-0.524,-0.063},{-0.534,-1.159},{0.557,-0.827},{0.128,0.245},{-0.215,1.022},{-0.161,0.832},{-0.031,0.865},{0.548,0.059},{0.265,0.496},{0.152,0.469},{-0.385,1.353},{-1.229,1.023},{-1.334,-0.02},{-1.384,-0.121},{-1.257,0.101},{-0.462,0.884},{-0.405,0.358},{0.212,0.512},{-0.424,-0.335},{-0.289,0.444},{-0.845,0.348},{-0.201,0.639},{0.683,-0.035},{1.473,-0.873},{0.945,-0.025},{-0.15,0.041},{-0.204,-0.011},{-0.177,-1.165},{0.006,-0.58},{-0.524,-0.694},{0.021,-0.279},{0.096,-0.224},{0.799,0.521},{0.457,1.22},{0.642,0.161},{-0.467,-0.151},{-0.725,-1.264},{-0.443,-0.146},{0.685,0.101},{0.161,0.767},{0.442,0.578},{-0.591,0.79},{-0.084,1.274},{-0.305,0.38},{-0.399,0.172},{0.043,0.034},{-0.217,-0.012},{0.921,-0.089},{0.172,-0.968},{-0.176,-0.826},{-0.212,-1.083},{0.019,-1.2},{0.767,-1.213},{0.107,-0.442},{0.427,-0.43},{-0.512,-0.052},{0.183,-0.563},{0.479,-0.34},{1.544,-0.572},{0.669,-1.119},{0.413,-0.261},{0.179,-0.475},{0.169,-0.469},{0.026,-0.43},{-0.388,-0.471},{0.092,-0.536},{-0.563,-1.122},{0.164,-0.636},{-0.565,-0.22},{0.137,0.357},{-0.541,-0.14},{0.566,-0.192},{0.382,-0.181},{-0.035,0.633},{-0.103,0.497},{-0.349,-0.567},{0.749,-0.847},{0.563,-0.025},{0.304,0.343},{-0.584,-0.109},{-0.489,-0.179},{0.592,-0.316},{1.354,0.531},{1.032,-0.47},{0.926,0.194},{0.97,-0.466},{0.711,0.652},{0.739,0.623},{0.554,0.434},{1.135,0.318},{0.29,0.351},{0.495,1.097},{0.392,0.166},{0.487,0.242},{-0.577,0.166},{-0.293,0.56},{-0.55,0.17},{-0.402,0.403},{-1.415,0.144},{-0.656,0.594},{-0.072,0.725},{0.034,1.56},{-0.292,1.575},{0.099,0.986},{0.991,0.352},{0.786,0.256},{0.645,0.677},{0.39,0.35},{0.761,-0.692},{0.322,-1.649},{0.182,-1.709},{-0.166,-1.614},{-0.636,-0.707},{-0.567,0.379},{0.306,1.021},{0.756,1.269},{1.047,0.481},{0.929,-0.058},{1.193,-0.11},{0.79,0.713},{0.727,1.532},{0.153,1.477},{-0.3,0.444},{-0.139,-0.215},{-0.365,-0.545},{-0.484,-0.429},{-0.658,0.241},{0.42,-0.154},{0.698,-0.351},{0.043,-0.306},{-0.263,-0.589},{0.406,-0.348},{0.674,-0.268},{0.454,0.846},{0.046,1.726},{0.6,0.912},{0.621,-0.242},{-0.033,-0.752},{-1.062,-0.229},{-1.604,0.58},{-1.569,0.726},{-0.531,0.226},{-0.302,0.488},{0.686,0.643},{-0.232,0.423},{0.559,-0.373},{0.683,-0.807},{1.641,-0.408},{1.643,-0.405},{0.523,-0.149},{0.522,-0.158},{-0.445,0.471},{-0.232,0.758},{-0.596,0.264},{-0.651,0.166},{0.176,-0.605},{0.061,-0.637},{0.687,-1.438},{0.383,-1.684},{0.772,-0.801},{0.822,-0.79},{1.21,-0.239},{1.275,-0.376},{1.699,0.102},{1.658,0.31},{0.913,-0.41},{0.44,-0.899},{-0.558,-0.765},{-0.147,-0.757},{-0.767,-0.436},{-0.239,-1.356},{-0.258,-1.364},{0.012,-1.635},{-0.52,-1.404},{-1.24,-1.106},{-0.797,-1.132},{0.212,-0.981},{1.303,-0.631},{0.577,-0.302},{0.609,-0.132},{-0.479,0.01},{-0.384,0.601},{-0.384,0.594},{-0.438,0.401},{0.486,0.342},{-0.38,-0.129},{-0.202,-0.605},{-0.851,-0.366},{-0.066,0.43},{-0.159,1.156},{-0.554,0.461},{-0.509,-0.04},{0.258,-0.852},{0.967,-1.268},{0.913,-1.375},{0.562,-1.442},{-0.157,-0.797},{-0.234,-0.078},{-0.261,-0.074},{-0.255,-0.043},{-0.875,-0.988},{-0.526,0.101},{0.617,-0.01},{0.267,0.388},{-0.48,-0.425},{-1.051,0.145},{-0.342,0.842},{-0.076,0.606},{-0.622,-0.177},{-0.345,-0.345},{-0.516,0.598},{0.573,0.981},{0.096,1.167},{0.302,0.21},{0.329,0.052},{0.175,-1.062},{0.934,-0.652},{0.715,-0.219},{1.323,0.734},{1.068,0.377},{1.282,-0.155},{0.771,-1.136},{0.781,-1.129},{0.411,-1.59},{1.014,-1.32},{1.127,-0.452},{1.163,-0.437},{0.098,-0.233},{-0.787,-0.974},{-0.489,-0.233},{0.479,-0.558},{1.417,0.114},{1.432,0.073},{1.494,0.839},{0.532,0.843},{-0.491,0.337},{-1.251,-0.504},{-1.285,-1.089},{-1.007,-1.301},{-0.63,-1.38},{0.007,-0.552},{0.108,-0.578},{-0.391,0.389},{0.055,-0.073},{-0.205,0.039},{-0.207,0.037},{-0.755,0.512},{-0.304,0.401},{-0.353,0.341},{-0.017,-0.691},{0.266,-0.555},{0.543,-0.344},{0.69,0.395},{-0.261,0.924},{0.501,0.485},{0.415,-0.198},{0.523,0.052},{-0.027,0.524},{-0.026,0.525},{0.89,0.535},{1.385,0.224},{1.519,0.792},{1.379,0.92},{0.746,0.09},{0.127,-0.654},{0.029,-1.673},{-0.424,-1.172},{-0.867,-0.869},{-1.615,-0.109},{-1.619,-0.036},{-1.323,0.771},{-0.287,0.827},{0.38,1.388},{1.123,1.081},{0.098,0.551},{0.567,-0.168},{0.542,-0.677},{1.64,-0.412},{1.519,0.114},{1.068,-0.181},{-0.015,-0.475},{-0.996,-1.045},{-1.379,0.005},{-0.805,-0.29},{-0.494,0.43},{-0.743,-0.043},{-0.236,0.478},{0.114,-0.616},{0.268,-1.012},{-0.652,-1.421},{-1.337,-0.756},{-0.342,-0.286},{0.202,-0.366},{1.3,-0.695},{1.221,-0.471},{1.468,-0.296},{0.982,-0.643},{0.867,-1.379},{0.749,-1.488},{0.289,-0.511},{0.367,0.278},{-0.211,0.235},{0.729,0.077},{-0.304,-0.241},{-0.427,-0.161},{-0.639,-0.89},{0.514,-0.914},{1.459,-0.566},{1.442,0.417},{0.485,0.84},{-0.549,0.589},{-0.945,-0.476},{-0.174,-0.487},{-0.03,0.337},{-0.502,0.973},{-1.384,0.243},{-1.505,0.135},{-0.712,0.601},{-0.495,1.415},{-0.576,0.798},{-0.589,-0.275},{-0.879,-0.912},{-0.367,-1.244},{-1.027,-0.347},{-0.206,0.297},{0.379,0.932},{1.303,0.24},{1.505,-0.625},{1.122,-1.228},{0.077,-0.954},{0.17,-0.437},{0.041,0.681},{1.002,1.171},{0.878,0.616},{0.662,0.599},{0.846,0.261},{0.373,1.223},{1.07,0.475},{-0.038,0.173},{-0.455,-0.058},{-0.431,0.228},{-0.471,0.454},{-0.139,-0.454},{-0.133,-0.5},{-0.124,-0.411},{-0.506,0.417},{-0.514,0.475},{-0.464,0.12},{0.491,-0.516},{-0.02,-1.198},{0.87,-1.387},{0.723,-1.513},{1.163,-0.643},{0.215,-0.189},{0.288,-0.138},{-0.743,-0.65},{-0.741,-0.614},{-0.756,0.286},{0.31,0.729},{0.477,1.09},{0.694,0.719},{0.526,0.941},{1.237,0.041},{0.219,0.323},{0.433,-0.146},{0.025,0.913},{0.556,1.118},{0.52,1.341},{0.1,1.012},{0.588,0.513},{0.623,0.348},{0.803,0.571},{0.195,-0.077},{-0.902,0.133},{-0.371,0.218},{0.182,0.539},{0.175,0.525},{-0.449,0.354},{-1.507,0.404},{-1.452,-0.16},{-0.698,-0.052},{-0.504,-0.309},{-0.471,0.395},{-0.211,-0.041},{0.711,0.457},{0.718,-0.298},{0.658,-0.084},{-0.426,-0.396},{0.574,0.098},{0.058,0.414},{0.073,0.388},{0.084,0.248},{0.568,-0.645},{1.191,-0.906},{1.084,-0.543},{1.013,0.178},{1.043,0.186},{0.141,-0.532},{-0.01,-1.452},{0.355,-0.66},{0.213,-0.223},{-0.274,0.824},{-0.55,0.066},{0.602,-0.005},{0.319,-0.262},{-0.482,0.43},{-0.515,0.252},{-0.096,0.547},{1.032,0.398},{0.973,0.908},{0.804,-0.18},{0.805,-0.209},{-0.241,-0.656},{0.3,-0.641},{-0.631,-0.178},{-0.465,0.374},{-0.637,0.31},{-0.814,0.082},{-0.707,-0.838},{-0.263,-0.427},{0.283,-0.078},{0.332,0.947},{-0.752,0.867},{-0.496,-0.22},{0.258,-0.483},{0.691,0.322},{0.727,1.32},{-0.183,0.638},{0.483,0.15},{-0.109,-0.841},{0.124,-0.974},{-0.981,-1.275},{-0.518,-0.224},{-0.84,0.643},{-0.443,0.301},{-0.089,-0.025},{0.23,0.215},{0.19,0.226},{-0.123,-0.531},{0.41,-0.638},{0.273,0.396},{0.443,1.356},{-0.376,1.27},{-0.617,0.946},{-1.206,1.061},{-0.259,1.0},{-0.145,0.466},{-0.347,-0.491},{-0.673,-0.236},{0.009,0.662},{-0.155,1.197},{-0.83,0.368},{-0.706,0.291},{-0.593,0.531},{-0.576,1.113},{-0.763,0.117},{-0.565,0.275},{-0.22,-0.589},{0.178,0.002},{0.838,-0.107},{1.333,-0.007},{1.32,-0.175},{0.366,-0.769},{-0.543,-0.453},{-1.582,-0.655},{-0.523,-0.739},{0.171,-1.157},{0.098,-0.647},{-0.454,-0.956},{-1.076,-0.704},{-0.374,-1.442},{-0.905,-0.944},{0.123,-0.838},{-0.593,-0.146},{-0.275,-0.586},{-1.21,0.039},{-0.707,-0.671},{0.071,-0.397},{1.031,-0.705},{0.78,-0.618},{0.499,-0.898},{0.211,-1.517},{1.038,-0.773},{1.355,-0.393},{1.51,-0.269},{0.536,-0.172},{0.009,-0.604},{-0.924,0.067},{-0.551,0.285},{-0.71,1.425},{-0.061,0.577},{0.477,-0.35},{1.15,-0.727},{0.426,-0.11},{0.539,0.139},{-0.058,-0.623},{1.072,-0.527},{-0.052,-0.573},{0.568,-0.097},{0.499,-0.562},{1.157,-0.978},{1.007,-1.276},{0.093,-1.353},{0.289,-0.289},{0.427,-0.044},{0.853,0.921},{1.064,0.154},{0.437,-0.268},{0.367,-1.418},{0.359,-0.858},{-0.038,0.056},{0.279,1.152},{-0.797,0.909},{-0.85,0.82},{-0.598,0.003},{0.519,0.157},{0.899,0.465},{-0.169,0.846},{-0.672,1.222},{-0.045,0.971},{-0.04,0.774},{-0.648,0.291},{-1.373,0.509},{-1.298,0.924},{-0.572,1.386},{0.009,1.323},{0.909,1.427},{0.536,0.336},{-0.139,0.346},{-1.073,-0.301},{-0.35,-0.043},{-0.596,-0.52},{-0.563,-0.584},{-1.583,-0.043},{-0.585,0.356},{-0.191,0.09},{0.825,-0.458},{-0.044,-0.489},{0.446,-0.345},{0.172,0.47},{0.044,0.155},{-0.799,0.221},{-0.459,-0.212},{-0.207,0.218},{-0.319,0.694},{-0.619,1.107},{-0.667,0.186},{-0.395,0.566},{-1.065,0.471},{-0.122,0.988},{0.135,-0.086},{0.086,-0.139},{-0.064,0.18},{-0.238,0.218},{-0.076,0.357},{-0.746,-0.559},{-0.272,-0.535},{-0.451,-1.375},{-0.276,-0.28},{0.037,0.207},{0.579,1.118},{0.639,-0.031},{0.311,0.516},{-0.158,-0.479},{-0.271,-0.465},{-0.257,-0.473},{-0.419,0.108},{-0.841,0.848},{-1.681,0.305},{-1.573,-0.218},{-1.28,0.123},{-0.126,0.16},{0.33,1.103},{0.757,1.136},{-0.179,1.581},{-0.632,0.635},{-1.357,-0.081},{-1.456,-0.182},{-0.535,0.512},{-0.099,1.241},{-0.201,0.751},{-0.101,0.454},{0.47,0.247},{0.534,0.682},{0.455,0.362},{-0.347,0.464},{0.633,-0.147},{-0.408,0.341},{0.415,0.211},{-0.566,0.232},{-0.598,-0.021},{-1.397,0.125},{-1.405,0.139},{-0.478,0.653},{-0.511,-0.276},{0.554,0.145},{-0.37,-0.23},{-0.024,0.8},{-0.578,1.236},{-0.458,0.794},{0.128,0.284},{0.497,-0.733},{1.136,0.174},{1.128,-0.009},{0.933,-0.118},{1.122,-1.101},{-0.019,-0.935},{-0.051,0.172},{-0.204,1.142},{0.802,0.706},{0.797,0.708},{0.094,-0.147},{-0.753,-0.164},{-0.762,-1.285},{-0.003,-0.458},{0.203,-0.595},{-0.159,-0.563},{-1.014,-1.108},{-0.368,-0.946},{-0.18,0.159},{0.602,0.739},{0.082,0.544},{0.243,-0.597},{0.007,-1.713},{0.019,-0.569},{-0.639,-0.21},{-0.811,-0.175},{-1.022,-1.252},{-0.138,-1.509},{0.246,-0.42},{0.11,-0.315},{0.337,0.064},{-0.234,-0.055},{0.761,0.342},{0.615,0.817},{1.277,0.897},{1.263,0.775},{1.41,0.311},{1.138,0.38},{0.188,0.933},{0.085,1.343},{-0.069,0.209},{-0.24,-0.067},{-1.112,0.01},{-1.262,0.075},{-1.243,0.132},{-0.95,-0.848},{-0.123,-0.115},{0.99,-0.28},{0.624,-0.039},{0.371,0.229},{-0.407,-0.357},{0.618,0.147},{0.909,-0.233},{1.644,0.084},{1.341,-0.616},{0.438,-0.279},{0.078,-0.607},{-0.223,-0.659},{0.079,-0.549},{0.141,-0.526},{0.144,0.624},{0.231,0.623},{0.508,1.418},{0.356,1.383},{0.862,0.644},{0.826,0.051},{1.441,-0.084},{0.567,-0.401},{-0.41,0.213},{-1.017,-0.736},{-0.42,-0.763},{0.386,-1.54},{0.604,-0.42},{0.857,0.315},{1.009,1.157},{1.447,0.23},{1.285,-0.442},{0.48,-1.256},{0.598,-0.885},{0.763,-0.219},{0.563,0.06},{-0.14,0.602},{-0.812,0.941},{-0.587,1.603},{-0.715,1.558},{-0.588,1.575},{-0.335,1.669},{-0.284,0.61},{-0.622,-0.427},{-0.696,-0.441},{-0.853,0.55},{-0.528,0.433},{-0.22,0.427},{0.304,-0.577},{0.842,-0.262},{0.388,-0.316},{0.787,0.107},{-0.271,0.172},{-0.315,-0.799},{-1.437,-0.529},{-1.172,-0.839},{-0.4,0.007},{0.714,0.035},{1.165,1.091},{0.582,1.275},{0.385,1.564},{0.761,1.193},{0.72,1.181},{0.774,0.321},{0.801,0.101},{1.253,0.066},{0.984,-0.088},{-0.022,0.338},{0.041,-0.649},{0.302,0.325},{0.645,-0.631},{0.894,-0.162},{0.989,-0.284},{0.542,0.507},{0.026,-0.062},{-0.904,-0.737},{-0.2,-1.509},{0.026,-0.434},{0.765,-0.54},{0.018,-0.014},{0.269,-0.305},{-0.605,0.294},{0.513,0.119},{0.532,0.06},{1.543,0.318},{0.588,0.922},{-0.332,1.222},{-0.203,0.775},{0.002,0.91},{0.941,0.436},{-0.159,0.281},{0.602,-0.423},{0.349,0.079},{0.321,0.155},{0.319,0.147},{0.539,-0.138},{0.988,-0.548},{-0.036,-0.043},{-0.029,-0.064},{-0.24,0.985},{0.703,0.988},{-0.241,1.238},{0.34,0.242},{0.441,-0.168},{1.334,-0.3},{1.389,-0.268},{1.346,0.041},{1.413,-0.361},{0.596,-0.17},{-0.342,0.004},{-0.348,-0.023},{0.511,-0.184},{1.046,-1.154},{0.463,-1.592},{0.306,-1.681},{-0.064,-0.595},{0.069,0.549},{-0.707,1.164},{-0.805,1.105},{-0.875,-0.037},{-0.445,-0.672},{-0.475,-0.695},{-0.011,0.16},{0.627,0.423},{1.359,-0.47},{0.589,-1.262},{-0.17,-0.452},{-0.236,-0.497},{-0.361,0.441},{0.428,0.166},{0.702,0.773},{0.847,-0.174},{0.75,-0.026},{0.757,-0.196},{0.57,0.709},{0.535,-0.1},{-0.173,0.522},{0.405,0.698},{-0.159,0.569},{-0.393,-0.438},{-0.374,-0.443},{0.035,-0.417},{0.965,0.16},{0.225,-0.377},{-0.485,-0.186},{-0.613,0.063},{0.491,-0.188},{0.421,-0.055},{-0.545,-0.66},{-1.128,0.148},{-1.157,0.256},{-0.689,-0.093},{-0.622,-0.09},{0.267,-0.477},{0.706,0.535},{0.25,0.326},{-0.644,0.861},{-1.597,0.407},{-0.621,-0.187},{-0.501,-0.597},{-0.305,-0.148},{-0.743,0.648},{-0.839,0.83},{-0.659,0.938},{-1.329,0.349},{-0.786,-0.055},{-0.014,-0.685},{0.727,-1.219},{1.27,-0.426},{1.222,-0.091},{0.911,1.021},{0.848,0.475},{0.625,-0.266},{0.779,-1.402},{0.865,-1.213},{0.59,-1.296},{0.148,-1.098},{-0.013,-1.373},{-0.346,-0.308},{0.403,0.556},{0.11,1.54},{0.161,1.569},{-0.518,1.53},{-0.851,1.494},{-0.476,1.543},{0.449,1.242},{1.157,1.028},{0.992,1.038},{0.609,0.343},{-0.417,-0.169},{0.202,-0.657},{-0.508,0.11},{-0.541,0.294},{-0.89,-0.325},{0.161,-0.802},{1.288,-0.618},{1.634,0.015},{1.379,0.791},{0.277,0.789},{-0.261,0.112},{-1.07,-0.225},{0.057,-0.354},{0.585,0.371},{0.557,0.174},{0.441,0.479},{0.365,0.013},{0.366,0.069},{0.461,-0.122},{-0.13,0.763},{0.782,1.194},{0.478,0.517},{0.785,0.492},{0.715,-0.491},{-0.016,0.35},{0.127,0.273},{0.099,1.313},{0.256,0.513},{0.328,0.45},{0.198,-0.643},{0.779,-0.682},{-0.011,-1.522},{-0.41,-0.456},{-1.139,-0.272},{-0.23,-0.056},{0.086,0.022},{0.005,0.52},{-0.531,0.164},{-0.077,-0.091},{-0.021,0.037},{0.45,0.952},{-0.536,0.91},{-0.336,0.123},{-0.745,0.359},{-0.482,-0.444},{0.344,0.285},{-0.128,-0.693},{0.64,-0.409},{0.689,-0.659},{1.675,-0.324},{1.036,0.482},{-0.055,0.233},{-1.09,-0.045},{-1.124,-1.169},{-1.188,-0.882},{-0.394,-1.007},{0.215,-0.099},{1.238,0.245},{0.36,0.905},{0.463,0.425},{-0.176,-0.486},{0.644,-1.182},{0.591,-0.78},{0.992,-0.774},{0.877,-0.821},{-0.016,-0.662},{0.299,-0.366},{-0.191,-0.284},{-0.365,-0.568},{-0.811,-0.898},{-0.571,0.145},{-0.131,-0.567},{-0.781,0.083},{-0.368,-0.008},{0.292,0.359},{0.356,0.556},{0.127,-0.494},{0.152,-0.4},{0.783,-0.11},{0.113,0.491},{-0.117,0.127},{0.124,-0.887},{1.063,-0.468},{1.063,0.468},{1.277,0.949},{0.791,1.063},{-0.089,0.398},{-0.757,-0.203},{-0.474,-0.213},{0.634,0.102},{1.139,0.27},{0.661,-0.766},{-0.478,-0.819},{-0.487,-0.005},{-0.149,-0.1},{0.945,0.084},{0.118,0.067},{0.017,1.215},{-0.915,1.371},{-0.936,0.606},{-1.091,-0.492},{-0.446,-0.369},{-0.554,0.171},{-0.036,0.194},{-0.736,-0.675},{0.384,-0.742},{0.673,-0.149},{1.25,-0.375},{0.124,-0.628},{0.032,-0.393},{-0.116,0.749},{0.991,0.724},{0.535,-0.176},{0.239,-1.225},{-0.662,-1.507},{-0.436,-1.452},{-0.432,-1.455},{-0.623,-0.797},{-1.345,0.053},{-1.286,1.039},{-0.224,0.588},{-0.133,-0.171},{-0.394,-0.911},{-1.338,-0.269},{-1.422,0.499},{-1.454,0.595},{-0.463,0.094},{-0.335,-0.71},{-0.32,-0.391},{-0.343,-0.475},{-0.564,-0.146},{0.381,-0.749},{-0.144,0.021},{0.184,0.687},{-0.316,0.537},{-0.873,-0.25},{-0.744,-0.21},{-0.159,0.041},{0.934,0.094},{0.597,-0.846},{-0.447,-0.392},{-0.903,-0.804},{-0.679,-0.966},{-0.405,-0.602},{0.072,-0.007},{0.515,1.06},{1.077,1.066},{0.549,1.614},{-0.025,0.623},{-0.388,-0.455},{-0.909,-0.698},{-0.203,-0.692},{-0.18,-0.695},{-0.017,-0.539},{0.107,-0.405},{0.233,0.743},{0.452,0.825},{-0.109,1.716},{-0.637,1.481},{-0.191,0.456},{0.294,-0.527},{0.364,-1.284},{-0.279,-1.331},{-0.381,-1.411},{0.353,-1.462},{0.377,-1.475},{-0.503,-1.017},{-1.116,-1.054},{-0.47,-0.972},{0.101,-0.362},{0.053,-0.332},{-0.501,0.652},{0.057,0.237},{0.436,1.289},{0.959,0.28},{-0.022,0.506},{-0.579,-0.352},{-1.126,0.649},{-0.293,-0.149},{0.398,-0.413},{1.024,-0.573},{0.351,0.35},{0.395,0.367},{0.541,0.006},{0.289,-0.761},{-0.016,0.341},{-0.091,0.602},{0.411,1.434},{0.699,1.399},{0.135,1.688},{0.011,0.55},{0.02,0.547},{0.208,0.536},{-0.216,0.976},{-0.0,0.819},{-0.696,0.351},{-0.473,0.937},{-0.357,0.721},{0.747,0.406},{1.063,0.518},{1.044,0.143},{1.086,0.319},{1.597,0.055},{1.276,-0.267},{1.268,-0.118},{0.386,-0.85},{0.097,-0.887},{-0.968,-1.285},{-0.769,-1.408},{-0.379,-1.318},{0.602,-0.709},{0.923,0.397},{0.962,0.425},{0.896,-0.29},{0.262,-1.124},{0.412,-0.949},{-0.583,-0.546},{0.421,0.023},{-0.66,0.34},{0.309,0.76},{-0.747,0.334},{0.381,0.464},{-0.473,0.386},{0.533,0.142},{0.335,0.43},{0.883,0.655},{0.958,0.77},{1.179,0.35},{1.224,-0.783},{0.955,-1.048},{0.956,-1.091},{0.843,0.048},{0.309,0.068},{-0.05,-0.459},{-0.469,-1.451},{-0.436,-0.43},{-0.143,-0.164},{0.004,-0.267},{0.815,-0.932},{0.85,-0.477},{1.524,-0.357},{0.5,0.13},{0.442,0.252},{-0.307,1.123},{-0.289,1.146},{-1.15,0.397},{-1.068,-0.598},{-0.749,-1.526},{-0.205,-0.533},{0.497,0.345},{0.301,1.385},{0.702,0.901},{0.679,0.159},{1.441,-0.695},{0.585,-1.265},{0.719,-1.005},{-0.256,-0.417},{0.558,-0.138},{0.507,0.253},{1.349,-0.448},{0.269,-0.406},{-0.386,-0.113},{-1.025,-0.093},{-0.661,0.636},{0.059,0.071},{0.932,0.75},{1.693,0.178},{1.667,0.355},{1.694,0.034},{1.229,0.625},{0.412,-0.058},{-0.586,0.437},{-1.275,-0.112},{-0.997,0.978},{-0.47,1.165},{-0.039,1.705},{0.262,1.613},{0.342,0.493},{0.749,0.45},{-0.141,0.004},{-0.077,1.08},{-0.312,1.142},{0.021,0.579},{-0.368,-0.504},{0.116,-0.809},{0.24,-0.851},{0.727,-0.762},{0.783,-0.917},{0.491,0.053},{0.265,-0.044},{-0.63,-0.636},{-0.781,-1.174},{-0.995,-1.176},{-0.952,-0.2},{-0.456,-0.64},{-0.751,-0.49},{-0.791,-1.468},{-0.539,-1.441},{0.074,-0.487},{0.955,0.149},{0.694,0.123},{0.984,-0.694},{0.785,-0.399},{1.078,-0.361},{1.062,0.227},{1.28,-0.162},{0.514,0.192},{0.138,0.451},{-0.174,0.9},{0.939,1.197},{0.5,0.155},{0.812,-0.295},{-0.327,-0.475},{-0.262,-0.514},{-1.409,-0.644},{-1.191,-1.034},{-1.485,-0.679},{-0.585,-0.137},{0.057,-0.185},{0.942,0.449},{0.05,-0.144},{-0.746,0.086},{-1.101,-0.964},{-0.797,-1.363},{-0.142,-1.65},{0.462,-1.092},{0.611,-1.144},{-0.112,-0.56},{-0.505,-1.089},{0.155,-0.341},{0.2,-0.141},{0.299,0.909},{-0.823,0.662},{-0.463,-0.114},{-0.373,-0.176},{-0.289,-0.417},{-0.663,-0.052},{-1.546,-0.224},{-1.276,0.618},{-1.306,0.812},{-1.372,0.508},{-1.509,-0.482},{-1.485,-0.656},{-0.332,-0.659},{-0.481,0.077},{-0.283,0.7},{-1.175,1.22},{-0.596,1.512},{-0.456,1.592},{-0.676,1.323},{-1.305,0.591},{-1.529,-0.321},{-1.215,-1.069},{-0.874,-1.445},{-0.361,-1.642},{-0.369,-0.579},{-0.342,0.504},{0.088,1.358},{0.264,0.254},{0.776,0.184},{0.549,0.408},{0.267,1.453},{0.34,1.395},{0.53,0.549},{0.804,-0.495},{0.472,-0.34},{0.093,0.57},{-0.121,0.637},{0.099,-0.438},{0.572,-1.146},{0.365,-0.321},{0.182,0.748},{-0.777,1.304},{0.252,0.801},{0.711,0.367},{1.638,0.178},{1.36,-0.148},{1.127,0.193},{0.931,0.435},{0.698,0.37},{0.259,0.462},{0.392,0.331},{0.121,0.379},{0.644,-0.592},{-0.343,-1.182},{0.464,-0.72},{-0.513,-0.432},{0.551,0.014},{-0.361,-0.388},{-0.133,0.197},{-1.243,0.105},{-1.448,0.771},{-0.991,0.868},{0.135,0.616},{1.061,-0.014},{0.433,-0.851},{-0.688,-0.573},{-1.531,-0.491},{-0.872,0.338},{-0.195,-0.358},{-0.261,0.232},{-0.168,0.198},{0.223,0.485},{0.268,-0.076},{0.0,-1.176},{-0.215,-1.396},{0.158,-0.508},{-0.054,-0.458},{-0.61,0.554},{-0.839,-0.483},{-0.025,0.005},{0.817,-0.491},{1.702,-0.201},{0.866,-0.678},{-0.227,-0.434},{-0.241,-0.473},{-0.155,0.593},{-0.199,0.188},{-0.368,-0.042},{-0.507,-1.077},{0.488,-0.553},{0.116,0.471},{0.576,0.397},{-0.023,0.573},{0.56,0.014},{0.32,0.003},{-0.048,-0.324},{-0.18,-0.711},{-0.099,-0.719},{0.487,-1.52},{-0.485,-0.917},{0.105,-0.358},{-0.114,-0.337},{0.268,-1.13},{0.123,-1.495},{0.533,-0.419},{1.069,-0.286},{0.901,0.609},{0.15,-0.192},{-0.281,0.81},{-0.657,-0.27},{-0.129,0.586},{-0.649,0.15},{-1.104,0.828},{-1.626,-0.038},{-0.673,-0.601},{-0.658,-0.884},{-0.702,-0.787},{-1.42,-0.842},{-1.445,-0.646},{-0.54,-0.904},{-0.773,-0.575},{-0.734,-0.808},{-1.384,-0.859},{-0.887,-0.135},{-0.926,0.079},{-0.967,1.054},{-1.173,-0.032},{-0.411,-0.584},{0.062,-1.618},{-0.11,-1.481},{0.039,-0.463},{0.184,-0.403},{0.459,-0.582},{0.267,-1.612},{0.047,-1.686},{0.533,-1.612},{0.938,-0.87},{1.217,0.164},{0.438,0.291},{-0.415,0.599},{-0.262,-0.15},{-0.281,0.529},{-0.488,-0.228},{-1.223,0.587},{-0.919,0.812},{-0.939,1.302},{-0.502,1.315},{-0.905,0.719},{0.165,0.285},{0.518,-0.41},{1.48,-0.794},{0.378,-0.46},{-0.756,-0.304},{-0.723,0.524},{0.122,0.904},{0.77,0.329},{0.435,0.502},{-0.285,0.375},{-0.146,1.487},{0.187,1.316},{0.193,1.324},{0.56,0.733},{-0.421,0.448},{-0.564,-0.004},{-1.127,-0.529},{-0.202,-0.192},{0.697,-0.602},{0.21,-0.354},{0.2,-1.266},{-0.579,-1.147},{0.012,-1.383},{0.217,-0.759},{0.499,-0.953},{0.638,-0.905},{0.633,-1.246},{0.933,-0.132},{0.692,0.963},{0.215,0.567},{0.335,0.526},{-0.102,-0.445},{-0.747,0.053},{-0.623,-0.027},{0.122,-0.111},{1.27,-0.087},{1.346,-0.893},{0.602,-0.81},{0.604,-0.757},{0.487,-0.865},{0.563,-0.934},{0.222,-1.463},{-0.596,-1.298},{-0.112,-1.395},{0.17,-1.121},{1.124,-1.154},{1.055,-0.02},{-0.021,0.384},{-0.906,1.122},{-1.545,0.648},{-0.936,1.071},{-1.063,0.488},{-0.368,-0.175},{-0.451,-0.173},{-0.463,0.158},{-0.832,1.246},{-1.323,0.914},{-0.51,1.287},{0.304,0.84},{0.868,1.172},{0.102,0.921},{0.077,1.027},{-0.371,0.042},{0.393,-0.745},{0.296,-1.29},{1.268,-1.001},{1.417,-0.067},{1.165,-0.248},{0.21,-0.553},{-0.41,-0.434},{-1.142,-0.114},{-0.931,-0.237},{-0.427,-0.269},{-0.202,-0.535},{-0.293,0.523},{-0.594,-0.556},{0.243,-0.296},{0.867,-1.262},{0.306,-0.678},{-0.801,-0.472},{-0.603,-0.186},{-0.275,0.327},{-0.225,0.112},{-0.937,0.838},{-0.818,0.88},{0.201,1.418},{0.87,1.138},{0.424,0.54},{0.278,0.701},{0.311,0.63},{0.369,0.921},{0.057,1.035},{-1.056,0.76},{-0.623,-0.066},{-0.212,-1.009},{-0.21,-1.022},{-0.48,-0.907},{-1.295,-0.096},{-1.019,0.484},{-1.107,1.31},{-0.226,0.6},{0.201,0.667},{1.107,-0.049},{0.639,-0.359},{0.079,-0.534},{-0.936,-0.356},{-1.44,0.569},{-1.271,-0.335},{-0.155,-0.04},{0.577,-0.898},{1.326,-0.077},{0.371,-0.628},{0.478,-0.555},{-0.59,-0.871},{0.378,-0.483},{-0.458,-0.401},{-0.258,0.047},{-1.328,-0.217},{-1.444,0.06},{-0.643,0.017},{0.428,0.313},{1.328,-0.086},{0.851,0.096},{-0.231,0.38},{-1.089,0.627},{-0.822,-0.485},{0.193,-0.495},{0.791,0.307},{0.026,0.673},{-0.902,0.802},{-1.386,0.628},{-1.337,0.515},{-1.274,0.571},{-0.878,-0.405},{-0.944,-0.223},{-0.712,-1.243},{-0.178,-0.402},{0.87,-0.623},{0.51,-0.375},{0.452,-0.284},{-0.457,-0.348},{-0.291,0.451},{-1.053,0.586},{-1.185,1.105},{-0.671,1.165},{0.037,0.261},{0.831,0.657},{1.131,0.407},{0.478,0.302},{0.346,0.341},{-0.078,0.621},{-0.105,1.648},{0.285,0.772},{0.608,0.62},{1.46,0.057},{1.492,0.114},{0.528,-0.411},{0.477,-0.111},{-0.241,0.681},{0.111,1.322},{-0.217,1.622},{-0.57,0.903},{-0.84,0.054},{-1.131,0.08},{-0.792,0.794},{-0.882,1.15},{-1.363,0.615},{-0.77,0.511},{-0.73,0.682},{0.347,0.36},{-0.561,0.165},{0.001,-0.626},{-0.206,-0.836},{-0.04,-1.525},{-0.6,-0.729},{-1.268,-0.672},{-1.344,0.158},{-1.364,-0.222},{-0.671,0.698},{-0.263,0.897},{0.634,0.592},{0.451,-0.449},{0.289,-1.571},{0.516,-1.201},{0.692,-1.126},{1.289,-0.99},{0.282,-1.271},{-0.441,-1.192},{-1.364,-0.524},{-0.362,-0.027},{0.354,0.869},{0.929,0.036},{0.239,-0.648},{0.51,-1.125},{0.373,-1.123},{0.278,-1.092},{-0.777,-0.78},{-0.88,0.34},{-0.519,1.434},{0.329,1.551},{0.131,0.568},{0.054,-0.566},{0.254,-1.1},{0.679,-0.089},{0.403,-0.052},{-0.721,0.201},{-0.776,0.203},{-0.546,0.163},{-0.502,0.271},{-0.359,0.255},{-0.878,0.547},{-0.074,0.773},{-0.02,-0.334},{0.557,-0.621},{0.468,-1.658},{0.057,-0.58},{0.499,0.248},{-0.1,0.366},{-0.181,-0.657},{-1.275,-0.937},{-1.261,-0.081},{-1.42,0.065},{-1.073,0.618},{-1.205,-0.084},{-1.142,-0.155},{-0.644,-1.197},{-0.401,-1.44},{0.042,-0.447},{-0.656,-0.32},{-0.851,-0.153},{-0.431,-0.384},{-0.188,0.547},{0.229,0.315},{-0.155,0.543},{-0.374,0.406},{0.108,0.603},{-0.354,-0.401},{0.248,-1.355},{-0.287,-1.544},{0.526,-0.727},{0.833,0.099},{0.986,0.093},{1.133,-0.281},{1.057,-0.953},{1.576,-0.294},{0.491,-0.579},{-0.289,0.267},{-0.47,0.609},{-0.004,0.307},{0.296,-0.726},{-0.331,-0.624},{0.284,0.026},{-0.217,0.438},{0.584,-0.206},{-0.407,-0.677},{0.319,-1.065},{-0.568,-0.469},{0.118,0.44},{0.272,1.469},{0.632,0.413},{0.892,-0.334},{0.572,-1.389},{-0.016,-0.633},{-0.063,-0.077},{-0.451,0.932},{-0.476,0.819},{-1.224,1.01},{-0.565,1.085},{0.063,1.593},{0.866,0.866},{1.167,0.393},{0.828,-0.685},{0.32,0.108},{0.006,0.588},{-0.2,0.785},{0.172,0.625},{-0.427,0.58},{-0.111,1.437},{-1.076,1.133},{-1.044,1.155},{-0.546,0.126},{0.485,-0.329},{1.076,-0.318},{0.309,0.531},{0.355,1.142},{0.466,1.059},{1.249,0.222},{0.754,-0.624},{-0.049,-0.632},{-0.386,-0.744},{-0.806,0.245},{-0.757,0.289},{-0.543,1.4},{0.093,0.46},{0.918,-0.333},{0.453,-0.345},{-0.349,0.096},{-0.737,-0.138},{-0.651,-1.214},{0.496,-1.158},{0.506,-1.156},{0.393,-0.093},{0.279,0.284},{0.129,0.28},{-0.131,-0.006},{-0.935,-0.817},{-1.356,0.077},{-1.392,-0.245},{-1.002,-0.355},{-0.212,-1.163},{-0.166,-1.309},{0.167,-1.168},{-0.077,-0.106},{-0.117,0.009},{-1.072,0.504},{-1.494,0.384},{-0.688,-0.009},{-0.642,-0.302},{0.188,-1.087},{0.151,-1.103},{1.256,-0.846},{0.872,0.057},{0.115,0.417},{0.082,0.587},{0.344,0.476},{0.359,0.435},{-0.46,0.747},{-0.858,-0.288},{-0.887,-0.197},{-0.308,-0.212},{-0.534,-0.145},{0.23,0.524},{0.503,0.072},{0.553,0.048},{0.803,-0.133},{0.801,-0.116},{0.449,0.389},{-0.012,-0.549},{-0.193,-0.182},{0.671,-0.656},{0.411,-0.588},{-0.485,-0.726},{-0.556,0.31},{-0.324,0.244},{-0.323,-0.328},{-0.64,-0.295},{-1.055,0.638},{-1.072,0.669},{-0.41,-0.036},{0.519,-0.065},{0.86,0.74},{0.74,1.249},{0.442,1.471},{0.047,0.84},{-0.95,0.625},{-0.87,0.592},{-0.074,0.141},{-0.001,0.301},{-0.834,-0.262},{-1.245,-0.277},{-0.657,-1.161},{0.493,-1.162},{1.199,-0.364},{1.632,0.415},{1.631,0.522},{0.906,0.809},{0.471,1.167},{-0.628,0.866},{-0.951,0.556},{-0.821,-0.54},{-0.854,-0.149},{0.249,-0.316},{-0.002,-0.365},{1.026,-0.848},{0.376,-0.339},{-0.003,0.657},{-0.365,1.557},{-0.239,0.41},{0.72,0.13},{0.125,-0.125},{0.366,0.949},{-0.739,1.004},{0.207,0.344},{-0.272,0.391},{0.819,0.013},{0.896,0.151},{0.597,-0.086},{0.39,0.566},{-0.375,0.244},{-0.44,0.104},{-1.347,-0.254},{-0.927,-0.267},{-0.668,-0.933},{0.461,-0.907},{0.57,0.129},{0.324,0.834},{0.231,0.362},{-0.616,-0.319},{-0.502,-0.136},{-0.546,-0.19},{-0.575,-0.062},{0.352,-0.167},{0.457,0.455},{1.434,0.104},{0.452,-0.501},{0.306,-0.3},{-0.233,-0.449},{0.44,0.415},{-0.465,0.234},{0.223,0.964},{-0.101,-0.143},{0.688,-0.904},{0.693,-1.225},{0.478,-0.203},{0.684,-0.02},{-0.264,0.557},{-0.281,0.544},{-0.215,0.672},{0.24,0.822},{1.114,0.104},{0.901,0.779},{0.99,0.762},{1.017,0.82},{0.441,0.866},{-0.197,-0.002},{-0.308,-0.18},{0.291,-0.242},{1.162,0.499},{0.718,1.466},{0.7,1.479},{-0.154,0.712},{-0.695,-0.012},{-1.049,0.093},{-0.048,0.654},{0.882,0.36},{0.355,-0.042},{0.251,-0.652},{-0.111,-0.788},{0.476,-1.54},{0.434,-1.582},{0.048,-0.566},{-0.467,-0.314},{-0.404,-0.249},{-0.186,-1.243},{0.849,-0.767},{0.247,0.152},{0.958,0.546},{0.29,0.961},{0.442,-0.173},{-0.413,0.482},{-0.872,-0.174},{-1.167,-0.092},{-0.321,-0.395},{-0.319,-0.409},{0.547,0.179},{0.214,0.525},{1.248,0.97},{0.105,0.951},{-0.222,-0.151},{-0.97,0.011},{-0.565,0.491},{-1.014,0.933},{-0.179,0.26},{-0.058,0.283},{0.461,-0.17},{-0.324,-0.528},{-0.842,-0.981},{-0.631,0.147},{-0.162,1.202},{-0.101,1.363},{0.296,0.935},{0.503,0.778},{1.551,0.305},{0.417,0.27},{0.387,-0.505},{-0.431,-0.823},{0.587,-0.549},{0.257,-0.716},{0.617,-0.779},{-0.301,-0.806},{0.039,-0.629},{-0.584,-0.27},{-0.178,-0.032},{-1.121,0.111},{-1.009,-0.067},{-0.717,-1.172},{-0.216,-0.345},{0.033,-0.504},{-0.758,0.155},{-1.143,-0.833},{-1.431,0.061},{-0.49,0.369},{0.489,0.716},{0.375,0.372},{-0.036,-0.641},{-0.292,-0.094},{0.382,0.475},{0.99,1.103},{0.258,1.023},{0.73,0.549},{-0.215,0.054},{-0.365,-0.466},{-0.546,-0.989},{-0.558,-0.979},{-0.152,-1.416},{-0.384,-1.545},{0.536,-1.317},{0.786,-0.192},{0.053,0.377},{-0.625,0.022},{-0.173,-0.35},{-0.167,-0.279},{0.338,-0.165},{-0.081,-0.926},{0.711,-1.543},{0.223,-0.533},{-0.477,-0.001},{-0.828,-0.029},{-0.525,-1.142},{-0.286,-1.579},{0.261,-0.617},{-0.494,-0.138},{-0.518,-0.12},{-1.355,-0.916},{-0.207,-0.792},{-0.208,0.107},{0.787,0.553},{0.69,0.174},{0.714,0.193},{-0.043,-0.405},{-0.028,-0.381},{0.887,-0.879},{1.496,0.058},{0.703,-0.134},{0.005,-0.669},{-0.99,-0.956},{-0.469,0.071},{-0.916,0.739},{-0.693,1.1},{-0.653,0.051},{-0.179,0.517},{0.533,0.501},{-0.038,0.529},{0.564,-0.314},{-0.315,-0.496},{0.073,0.563},{-0.978,1.034},{-0.185,1.274},{-0.416,0.145},{-0.195,-0.531},{0.039,-1.298},{0.362,-1.294},{1.255,-0.892},{1.308,-0.521},{0.562,0.017},{0.108,0.66},{-0.259,1.093},{0.891,1.036},{0.865,-0.099},{0.945,-1.145},{-0.189,-1.211},{-0.359,-0.069},{-1.158,0.182},{-0.472,0.882},{0.165,0.163},{1.222,0.624},{0.992,-0.507},{0.765,0.113},{-0.089,0.389},{0.562,0.77},{-0.293,0.539},{0.466,-0.315},{-0.14,0.447},{0.769,-0.226},{0.396,-0.429},{-0.066,-0.758},{-0.611,0.228},{-0.191,1.105},{0.81,0.536},{0.76,0.519},{0.326,-0.36},{-0.457,-0.527},{-0.757,-1.337},{-0.785,-0.186},{0.096,0.271},{0.33,1.052},{-0.27,0.395},{-0.555,0.926},{-0.088,0.963},{0.856,0.6},{-0.001,-0.019},{-0.756,-0.434},{-1.247,0.573},{-0.994,0.209},{0.114,-0.109},{0.623,-0.247},{1.322,0.667},{0.33,0.488},{0.239,-0.434},{0.368,-1.12},{0.355,-1.103},{0.139,-0.037},{0.072,0.583},{0.198,1.405},{0.694,0.839},{0.31,-0.097},{1.22,-0.591},{1.139,-0.3},{1.482,0.68},{1.055,1.26},{0.353,0.425},{0.438,-0.28},{0.75,-0.49},{0.535,0.445},{-0.153,1.287},{-0.101,1.204},{-0.258,0.819},{0.373,0.652},{-0.025,-0.179},{0.595,-0.764},{0.469,-1.628},{-0.22,-0.994},{-0.716,-0.06},{-0.64,0.855},{-0.643,0.802},{0.179,0.0},{-0.615,-0.02},{-0.563,0.205},{-1.371,1.024},{-0.448,0.875},{0.49,1.039},{0.421,0.94},{0.19,0.177},{-0.751,-0.461},{-0.778,-0.956},{-1.375,0.032},{-0.605,0.791},{0.505,1.051},{0.27,0.748},{-0.031,-0.351},{-1.062,-0.038},{0.052,-0.328},{0.409,0.741},{0.29,0.433},{-0.847,0.635},{-0.639,-0.138},{0.166,0.346},{0.335,0.668},{-0.638,0.607},{-1.423,0.236},{-1.468,-0.547},{-0.502,-0.501},{0.406,-0.204},{1.04,0.71},{0.063,0.68},{-0.083,0.763},{-0.088,0.765},{0.394,1.664},{0.711,1.365},{0.188,1.285},{0.739,0.543},{0.745,0.529},{0.947,0.623},{0.369,0.211},{-0.441,-0.522},{0.273,-1.124},{-0.236,-0.326},{0.584,-0.022},{0.561,-0.147},{1.565,-0.035},{0.615,0.574},{-0.281,1.205},{-0.461,0.373},{-0.185,0.528},{0.593,0.443},{0.678,1.38},{0.61,1.36},{0.474,0.485},{-0.16,0.564},{0.611,0.108},{0.342,0.026},{0.492,0.076},{0.336,0.392},{0.303,0.392},{-0.003,-0.578},{-0.086,-1.453},{0.077,-1.43},{0.813,-0.549},{0.844,0.372},{0.367,0.446},{-0.193,-0.559},{-0.077,-0.685},{-0.233,0.125},{-0.337,0.186},{-0.919,0.431},{-0.218,0.634},{0.603,0.779},{1.009,-0.281},{1.337,-0.65},{0.591,0.183},{0.148,0.114},{-0.431,0.529},{-0.364,-0.525},{0.271,0.333},{0.813,-0.5},{0.76,0.562},{-0.181,0.629},{-0.262,0.507},{-0.346,-0.482},{-0.33,-0.465},{-0.528,0.439},{-0.083,0.342},{0.564,0.494},{0.438,0.535},{-0.227,0.944},{0.135,0.388},{0.395,0.263},{1.526,0.383},{0.726,-0.13},{0.018,-0.1},{-1.04,0.256},{-0.781,0.212},{-0.785,-0.726},{-0.763,-1.393},{-0.905,-0.249},{-0.032,0.0},{1.005,0.367},{0.965,-0.759},{-0.129,-0.4},{-1.264,-0.566},{-1.558,-0.382},{-1.456,-0.874},{-1.473,-0.77},{-0.95,0.175},{-0.132,0.978},{0.993,0.845},{1.484,0.223},{1.643,-0.482},{1.063,0.272},{0.081,-0.086},{-0.618,-0.381},{-0.037,-1.13},{0.911,-0.518},{0.796,0.527},{-0.014,0.183},{-0.932,0.417},{-0.424,-0.616},{-0.733,-0.2},{-0.918,-0.504},{-0.641,-0.274},{-0.623,-0.349},{-0.587,-0.245},{-1.103,0.639},{-1.069,1.074},{-0.723,1.385},{-0.704,1.385},{-0.411,1.658},{-0.631,0.694},{-0.543,0.688},{0.257,0.165},{1.23,0.654},{1.677,-0.154},{1.635,-0.38},{0.496,-0.339},{-0.016,-0.68},{-1.122,-0.55},{-0.899,-1.129},{-1.488,-0.49},{-0.373,-0.208},{0.546,0.294},{0.618,0.518},{-0.102,0.874},{-0.865,0.289},{-0.892,0.235},{-0.667,-0.891},{-0.968,-0.035},{-0.977,-0.058},{-1.508,0.199},{-1.367,0.351},{-0.292,-0.07},{-0.369,0.102},{-0.397,0.08},{-1.234,0.787},{-0.791,0.367},{-0.249,0.48},{0.5,0.35},{0.843,0.385},{0.642,-0.744},{-0.188,-1.541},{-0.049,-1.456},{-0.589,-0.948},{0.285,-0.817},{0.178,-0.886},{0.596,-1.374},{0.677,-1.143},{0.312,-1.195},{-0.055,-0.392},{-0.051,-0.355},{-0.258,-0.273},{0.714,-0.158},{0.632,-0.423},{1.254,-0.425},{1.32,-0.527},{0.278,-0.045},{-0.431,0.859},{-0.762,1.147},{0.361,0.922},{1.196,0.884},{1.006,-0.24},{-0.044,0.131},{-0.503,0.329},{-0.258,1.431},{-0.118,1.573},{-0.654,1.137},{-0.375,0.358},{0.17,-0.65},{0.723,-0.214},{0.218,-0.537},{-0.522,0.232},{-0.815,0.148},{-0.336,0.423},{0.686,-0.108},{0.512,-0.272},{-0.508,0.263},{-0.905,-0.006},{-0.284,-0.895},{0.816,-1.208},{0.817,-1.208},{0.148,-0.897},{-0.677,-1.335},{-0.584,-1.311},{-0.598,-1.28},{-0.785,-0.387},{-0.49,0.472},{-0.119,1.242},{-0.24,0.725},{-0.576,-0.146},{-0.982,-0.612},{-0.987,-0.351},{-0.558,0.213},{0.019,0.703},{0.045,0.379},{0.017,0.549},{0.587,-0.008},{1.484,0.65},{1.507,0.393},{1.132,-0.168},{1.012,-1.147},{0.976,-0.852},{1.325,-0.138},{0.614,0.056},{-0.116,-0.702},{-0.759,-1.445},{-0.639,-1.571},{-0.346,-1.596},{0.128,-1.459},{-0.089,-0.905},{-0.649,0.011},{-0.576,0.8},{0.308,1.187},{0.986,0.305},{-0.0,0.175},{0.189,-0.029},{-0.548,0.259},{0.56,0.049},{-0.45,-0.51},{0.138,-0.836},{0.136,-0.905},{0.297,-1.089},{0.427,-1.058},{0.297,-1.373},{0.969,-1.386},{0.52,-1.363},{-0.3,-1.435},{-0.057,-1.051},{-0.269,-0.874},{-0.214,0.046},{-1.225,0.511},{-1.284,0.609},{-0.975,-0.449},{0.04,-0.764},{0.754,-1.064},{0.829,0.087},{0.103,0.586},{0.457,0.939},{0.962,0.46},{1.689,-0.049},{1.712,0.25},{1.199,-0.419},{1.12,-0.173},{0.017,-0.497},{0.493,0.303},{0.36,0.457},{1.472,0.653},{1.482,0.629},{1.694,0.218},{0.596,0.487},{-0.473,0.519},{-1.523,0.151},{-1.441,0.277},{-1.347,-0.338},{-0.308,0.105},{0.709,-0.297},{1.613,0.419},{0.614,-0.075},{-0.537,0.009},{-0.43,-0.343},{0.546,-0.156},{1.605,0.103},{0.465,-0.012},{-0.474,0.603},{-1.248,-0.211},{-0.925,0.446},{-0.015,0.287},{-0.121,0.366},{-0.044,-0.713},{-1.043,-0.661},{-0.813,0.313},{-0.282,1.312},{-0.25,1.358},{0.411,1.102},{0.213,1.209},{0.157,0.573},{-0.827,0.582},{-1.141,-0.529},{-0.284,-0.712},{-0.354,-1.161},{-0.075,-1.163},{-0.912,-1.014},{0.187,-1.075},{-0.341,-0.092},{0.712,0.331},{0.45,0.029},{1.278,-0.774},{0.213,-0.597},{0.084,-0.649},{-0.924,-0.208},{0.131,-0.344},{0.468,-0.098},{0.614,-0.544},{0.056,-0.121},{-0.502,-0.383},{0.171,0.527},{0.669,-0.345},{0.171,0.314},{-0.641,-0.318},{-1.628,0.281},{-0.649,0.602},{-0.608,0.473},{-0.609,-0.133},{-1.116,-1.11},{-0.2,-1.296},{-0.161,-1.352},{-0.627,-0.665},{-1.31,0.257},{-0.895,0.04},{-0.54,-0.616},{0.016,-1.628},{0.63,-1.078},{1.09,-0.02},{1.091,1.007},{-0.062,1.004},{0.265,0.491},{-0.358,0.43},{-0.24,0.811},{-1.377,0.665},{-1.514,0.508},{-0.572,-0.158},{-0.509,-0.313},{-0.518,-0.888},{-0.442,-0.433},{0.061,0.438},{0.94,0.278},{0.559,-0.412},{0.701,-0.431},{0.469,0.569},{0.422,0.556},{0.043,-0.532},{-0.14,-0.516},{-0.154,-0.518},{-0.462,-0.195},{-0.077,-1.235},{0.376,-0.754},{1.341,-0.158},{1.569,0.231},{1.468,0.652},{0.639,0.676},{-0.044,0.183},{-0.989,-0.479},{-0.038,-0.715},{0.318,-0.671},{0.739,-0.919},{0.138,-0.522},{-0.311,0.541},{0.156,1.52},{0.012,0.402},{0.237,0.439},{0.285,-0.316},{1.058,0.247},{0.91,0.234},{0.197,1.102},{-0.584,0.542},{-0.819,0.429},{-0.403,-0.643},{0.364,-0.235},{0.164,-0.547},{0.555,0.172},{0.35,0.757},{1.321,0.212},{0.908,-0.513},{0.954,-0.553},{1.043,0.145},{0.469,0.322},{0.374,-0.581},{-0.691,-0.761},{0.184,-0.009},{0.449,0.401},{0.488,0.057},{-0.512,-0.468},{-1.192,-0.957},{-0.982,-0.242},{-0.164,-0.6},{0.261,-0.515},{0.08,-1.287},{0.178,-1.224},{0.063,-1.283},{-0.01,-0.917},{-0.513,-1.025},{-0.22,-0.781},{0.09,-0.342},{0.759,0.455},{0.692,1.139},{1.349,0.202},{0.652,-0.588},{0.463,-1.5},{-0.402,-1.412},{-0.773,-1.061},{-1.582,-0.628},{-0.792,-0.775},{-0.826,-0.52},{-0.711,-0.782},{-1.581,-0.473},{-1.014,-1.105},{-0.023,-0.535},{1.001,-0.693},{1.568,-0.258},{1.432,-0.89},{1.065,0.008},{0.28,0.681},{0.363,1.416},{-0.288,0.655},{-0.639,0.115},{-0.571,-0.028},{-0.578,0.339},{0.575,0.391},{0.485,0.565},{1.592,0.549},{1.267,-0.015},{0.326,-0.042},{-0.553,-0.677},{-0.547,-0.674},{-0.539,-1.328},{-0.768,-0.684},{-1.523,0.126},{-1.349,-0.036},{-0.268,0.033},{0.806,-0.276},{0.592,-0.046},{-0.513,-0.256},{-0.644,0.125},{-0.324,-0.155},{0.462,-0.716},{0.539,-1.325},{0.81,-1.353},{0.03,-0.737},{-1.002,-0.22},{-0.958,0.917},{-0.023,0.389},{1.061,0.145},{0.847,-0.989},{0.898,-0.942},{0.727,-0.562},{0.398,0.403},{-0.459,0.436},{-1.417,0.195},{-0.427,-0.097},{-0.541,0.123},{0.561,-0.224},{-0.359,-0.784},{-0.343,-0.434},{-0.373,-0.509},{-0.445,0.342},{0.663,0.031},{0.687,0.088},{1.13,0.273},{0.025,0.173},{0.037,0.21},{0.117,-0.936},{1.232,-0.699},{0.726,0.033},{0.155,0.935},{-0.73,1.396},{-0.869,1.392},{-0.041,0.604},{-0.02,-0.385},{-0.195,-1.469},{-0.168,-1.447},{-0.052,-0.395},{0.563,-0.339},{-0.014,0.637},{0.588,0.469},{0.813,0.95},{1.511,0.692},{1.017,0.882},{0.567,1.422},{-0.504,1.233},{0.091,0.439},{0.54,-0.168},{1.677,-0.159},{0.645,-0.231},{0.553,0.129},{0.402,-0.375},{0.323,-0.079},{0.232,0.029},{-0.647,0.774},{0.016,1.341},{-0.247,0.354},{0.233,0.585},{-0.256,-0.4},{-0.641,-0.355},{-0.239,-1.33},{-0.167,-0.442},{-0.16,-0.445},{-0.124,0.31},{0.636,-0.549},{1.448,-0.153},{1.506,-0.244},{0.934,0.701},{0.948,0.82},{0.987,0.725},{0.863,-0.347},{0.298,0.236},{0.061,0.549},{-0.249,1.101},{-0.506,0.001},{-0.939,-1.048},{-0.774,-0.683},{-1.092,-0.292},{-1.039,-0.301},{-0.443,-1.253},{0.043,-1.693},{0.328,-1.654},{-0.406,-1.288},{0.234,-0.6},{-0.557,-0.129},{-0.365,-0.403},{-0.645,-1.02},{-0.581,-1.227},{-0.079,-1.331},{-0.942,-0.804},{-0.963,-0.308},{-1.281,-0.3},{-1.251,-0.511},{-1.297,-0.727},{-1.677,-0.343},{-1.484,0.299},{-1.121,0.826},{-1.007,0.617},{-0.579,-0.412},{0.139,-0.666},{0.856,0.215},{1.248,0.448},{0.833,0.737},{1.116,0.093},{0.252,0.852},{0.694,0.511},{0.466,1.12},{1.33,1.041},{0.279,0.563},{0.488,0.288},{-0.546,0.053},{0.533,0.154},{-0.572,0.088},{0.11,-0.583},{0.057,-0.714},{0.909,-1.344},{0.531,-0.265},{0.603,0.031},{-0.203,0.79},{-0.497,0.133},{-0.638,0.494},{-0.286,0.788},{-0.258,1.159},{-0.639,0.206},{-0.64,-0.901},{0.137,-0.606},{-0.423,-0.31},{-0.236,0.82},{-0.982,0.009},{-1.021,0.095},{-0.683,-0.932},{-0.472,-1.143},{-0.256,-0.476},{-0.473,-0.585},{0.104,-0.584},{0.501,-1.632},{0.705,-0.612},{0.917,-0.401},{0.614,0.7},{0.47,0.78},{0.526,0.913},{0.182,0.388},{0.049,-0.725},{-0.299,-0.033},{0.854,-0.088},{0.796,-0.092},{0.112,-0.959},{-0.346,-1.472},{-0.103,-1.412},{0.387,-0.506},{-0.152,-0.334},{-0.085,-0.295},{-0.521,-1.267},{-0.444,-1.337},{-0.627,-1.418},{-0.135,-0.45},{-0.359,0.112},{-0.372,0.109},{-0.683,0.061},{0.457,0.038},{0.879,0.785},{1.57,-0.101},{1.196,-0.72},{0.116,-1.125},{-0.643,-1.252},{-0.311,-0.939},{-0.355,-0.739},{-0.574,-0.487},{-0.611,0.043},{0.313,0.526},{0.875,1.338},{0.828,0.671},{0.113,0.654},{0.589,-0.189},{0.188,-0.398},{0.097,-0.493},{-0.144,-0.736},{0.191,-0.596},{0.194,-1.298},{-0.65,-0.865},{-0.702,-0.904},{-0.775,-0.779},{-0.135,-0.13},{-0.878,0.746},{-0.369,0.396},{0.077,0.086},{0.949,0.04},{0.664,1.107},{0.552,0.429},{-0.155,-0.445},{-0.127,-0.428},{0.046,-0.071},{0.821,0.693},{1.293,0.73},{0.623,1.356},{-0.476,1.148},{-0.171,0.318},{0.219,-0.749},{0.421,-1.224},{0.24,-0.456},{0.082,-0.52},{0.768,-0.567},{0.037,-1.453},{0.207,-0.402},{0.473,0.096},{0.407,0.827},{0.471,0.781},{0.464,0.677},{0.387,0.514},{-0.493,0.343},{-0.769,0.931},{-0.011,0.228},{0.104,-0.465},{-0.57,-0.526},{-1.286,-0.254},{-1.16,-0.344},{-1.245,-1.122},{-0.78,-1.43},{-0.076,-1.299},{0.287,-1.523},{0.387,-1.523},{0.523,-1.06},{1.015,-0.067},{0.727,1.035},{0.721,0.835},{0.01,0.891},{0.284,-0.213},{-0.83,0.085},{-1.083,-0.328},{-1.067,0.822},{-0.802,0.139},{-0.719,-0.234},{-0.947,-0.258},{-0.339,-0.233},{-0.291,0.445},{0.223,-0.572},{-0.097,-0.671},{0.563,-0.509},{-0.024,0.479},{-0.189,0.502},{-0.681,0.477},{-0.967,0.177},{-1.374,0.633},{-1.624,-0.121},{-1.654,-0.474},{-0.842,-0.899},{-0.112,-1.192},{-0.098,-1.241},{-0.876,-0.938},{-1.646,-0.527},{-0.895,0.193},{0.091,0.772},{0.644,0.323},{0.17,-0.727},{-0.321,-1.663},{-0.764,-0.729},{-0.017,0.108},{0.2,1.233},{0.912,1.393},{-0.14,1.02},{0.257,0.422},{0.574,-0.036},{0.625,-0.231},{-0.508,-0.033},{-0.611,-0.426},{0.023,0.382},{0.095,0.545},{0.085,0.531},{0.513,-0.245},{0.771,-1.089},{0.502,-1.285},{0.266,-0.583},{-0.052,-0.241},{-0.818,0.243},{-0.717,-0.663},{-0.307,-1.035},{0.82,-0.806},{0.973,-0.546},{0.717,0.439},{0.228,0.845},{-0.177,1.555},{-0.271,0.82},{0.051,0.675},{-0.57,-0.218},{0.449,0.316},{0.492,-0.5},{1.347,-0.593},{1.263,-1.179},{0.682,-0.236},{0.295,-0.384},{-0.45,-0.516},{0.273,-0.982},{-0.299,-0.331},{-0.169,0.717},{-0.785,1.202},{-0.776,1.251},{-1.113,0.982},{-0.522,0.216},{-0.232,-0.416},{0.357,-1.27},{-0.725,-1.291},{-0.876,-1.174},{-1.138,-1.153},{-1.064,-0.596},{-1.216,-0.204},{-0.943,0.915},{0.089,0.665},{1.055,0.237},{1.113,-0.888},{-0.034,-0.97},{-0.993,-0.459},{-0.928,-0.437},{-0.482,-1.012},{0.506,-0.697},{-0.134,-0.559},{0.572,0.052},{-0.027,-0.895},{0.82,-0.11},{-0.324,-0.057},{-0.486,0.953},{-0.547,1.011},{-0.491,1.174},{0.135,1.216},{0.282,0.507},{1.362,0.349},{1.282,0.386},{1.048,0.144},{-0.038,-0.217},{0.301,-0.551},{-0.294,0.438},{0.668,0.321},{0.2,-0.459},{1.006,-0.639},{0.619,-0.844},{0.577,0.305},{-0.486,-0.077},{-0.172,0.055},{-0.32,0.043},{0.641,0.549},{0.566,0.496},{0.767,0.503},{0.956,0.081},{1.155,0.872},{0.867,-0.239},{-0.13,0.152},{-1.204,-0.133},{-0.955,-0.169},{-0.988,-0.207},{-0.041,-0.661},{-0.521,0.291},{-0.575,0.209},{-1.48,0.435},{-0.466,0.099},{-0.414,0.177},{-0.455,0.442},{-0.801,0.931},{-0.901,0.736},{0.029,1.145},{0.007,1.154},{1.087,1.235},{1.264,1.005},{0.777,-0.039},{0.793,-0.481},{-0.147,-0.3},{-0.001,0.768},{-0.742,1.511},{0.238,1.189},{0.786,1.028},{1.317,0.014},{1.11,0.378},{1.174,0.299},{0.739,1.34},{0.679,0.399},{0.059,-0.483},{0.656,-0.753},{-0.093,0.104},{-0.384,1.048},{-0.662,1.285},{0.361,0.899},{0.569,-0.017},{0.388,-1.129},{-0.294,-0.541},{-0.218,-0.567},{-0.693,-0.364},{-0.503,-0.361},{0.219,0.146},{0.251,0.111},{0.708,-0.257},{-0.244,0.231},{-0.398,0.774},{-1.464,0.81},{-1.267,0.921},{-1.106,0.371},{-0.008,0.205},{-0.394,-0.229},{-0.336,-0.277},{-0.333,-0.312},{0.045,-0.972},{-0.099,-0.198},{-1.022,0.225},{-1.209,1.211},{-0.553,1.453},{-0.241,0.415},{-0.439,-0.092},{-0.763,-1.2},{-1.25,-0.377},{-0.226,0.052},{0.445,0.867},{1.152,1.167},{0.696,0.228},{0.42,0.495},{0.753,-0.307},{0.772,-0.307},{1.023,-1.135},{-0.024,-0.647},{0.535,-0.151},{-0.21,-0.367},{-0.121,-0.225},{-1.252,-0.286},{-1.564,0.353},{-1.665,-0.226},{-0.746,0.368},{0.056,-0.278},{0.123,-0.405},{-0.588,-1.315},{-1.394,-0.691},{-0.606,0.124},{0.251,0.862},{0.313,0.487},{-0.348,-0.459},{-0.526,-1.216},{0.55,-1.031},{0.455,-0.196},{0.704,0.338},{-0.018,0.988},{0.999,0.663},{0.921,0.9},{1.436,0.79},{1.437,0.779},{0.467,0.154},{0.669,-0.182},{-0.34,-0.6},{0.676,-0.466},{-0.286,-0.157},{0.662,0.486},{-0.365,0.996},{-0.421,0.935},{-1.443,0.398},{-0.609,-0.375},{-0.645,-1.044},{0.428,-0.656},{-0.42,0.095},{0.624,0.558},{0.057,1.022},{1.052,0.436},{0.005,0.587},{-0.486,-0.292},{-1.436,-0.355},{-0.982,-1.236},{0.087,-0.962},{-0.037,-0.632},{-0.458,0.295},{-0.551,0.007},{0.586,0.176},{1.222,-0.724},{0.87,-0.971},{0.428,-1.676},{0.82,-1.213},{1.159,-0.315},{0.564,-0.075},{-0.064,-0.564},{-0.121,-0.495},{0.814,-0.52},{0.617,0.573},{0.367,-0.386},{0.461,0.129},{0.856,-0.949},{0.262,-0.778},{0.153,-0.574},{-0.544,-0.17},{0.15,-0.302},{0.065,-1.123},{0.477,-1.526},{0.742,-0.774},{0.212,-0.873},{-0.186,-0.514},{-1.287,-0.697},{-1.125,-0.723},{-0.024,-0.665},{0.325,-0.189},{-0.243,0.381},{-0.227,0.566},{0.249,-0.486},{1.082,-0.995},{0.01,-0.744},{0.336,-0.24},{0.527,0.643},{1.548,0.107},{0.463,0.397},{0.593,0.062},{0.475,0.716},{0.431,0.612},{0.404,0.405},{0.518,-0.257},{1.613,-0.622},{1.619,-0.603},{1.149,0.223},{0.517,0.988},{-0.302,0.632},{-0.001,-0.401},{0.664,-0.949},{1.055,0.128},{1.28,0.542},{1.187,0.834},{1.452,0.694},{1.005,0.176},{0.266,-0.657},{-0.376,-1.601},{0.059,-1.164},{0.892,-0.653},{1.154,0.445},{0.347,0.048},{-0.792,-0.079},{-0.882,-1.228},{-0.072,-0.59},{0.775,-0.959},{0.274,-0.361},{-0.839,-0.661},{-1.477,0.298},{-0.827,-0.301},{0.187,-0.456},{0.144,-0.493},{0.537,0.419},{-0.498,0.865},{0.013,-0.121},{-0.718,0.053},{-0.71,-0.197},{-1.354,0.597},{-0.843,0.605},{-0.784,0.461},{-0.542,-0.267},{-0.5,-1.289},{0.5,-1.288},{1.345,-0.944},{1.266,0.094},{0.291,0.054},{-0.25,0.786},{-0.881,-0.146},{-0.335,0.756},{-0.591,0.703},{0.28,0.736},{-0.099,-0.325},{-0.385,-1.086},{-0.799,-0.148},{0.021,0.074},{0.819,-0.2},{0.211,-0.852},{-0.232,-0.012},{0.011,0.76},{0.984,0.421},{1.49,-0.21},{0.881,0.097},{0.773,0.015},{0.334,-0.489},{0.736,-0.569},{0.814,0.37},{0.168,1.203},{-0.533,0.293},{-1.174,-0.66},{-0.23,-1.312},{0.737,-0.808},{1.571,-0.415},{0.588,0.146},{-0.267,-0.439},{-0.509,-0.8},{0.042,-1.558},{0.165,-1.61},{-0.728,-1.23},{-0.488,-1.176},{-0.86,-0.842},{0.161,-0.384},{-0.122,-0.436},{0.591,0.332},{0.714,-0.076},{0.196,0.65},{-0.467,0.414},{-1.271,-0.067},{-1.259,-0.406},{-0.91,-1.28},{-1.073,-0.325},{-1.014,-0.447},{-0.345,0.337},{0.494,-0.452},{0.684,-0.636},{-0.015,-0.306},{-0.966,0.341},{-0.584,0.266},{-0.594,-0.837},{0.007,-0.552},{0.077,-0.537},{0.473,-0.521},{-0.045,-1.486},{0.227,-0.542},{0.374,0.438},{1.308,0.571},{1.161,-0.322},{0.48,-0.284},{0.457,0.283},{-0.395,0.709},{0.309,0.65},{0.395,0.352},{0.547,0.827},{-0.295,0.759},{-1.379,1.032},{-1.414,0.991},{-1.517,0.792},{-0.485,0.754},{0.511,0.197},{0.866,0.579},{0.672,-0.134},{0.029,0.637},{0.723,0.393},{0.608,1.402},{0.745,0.257},{-0.19,-0.414},{-0.814,-1.358},{-1.41,-0.647},{-1.371,-0.689},{-1.306,-0.745},{-1.232,-0.569},{-0.662,0.398},{-0.474,0.306},{0.529,0.255},{0.601,0.227},{1.248,0.48},{0.478,-0.297},{-0.327,-0.702},{-0.581,-0.925},{-0.896,-0.308},{-0.838,-0.705},{-0.506,-0.272},{-0.088,0.187},{0.784,0.912},{0.78,1.116},{0.536,0.979},{-0.28,0.892},{-1.334,0.472},{-0.382,0.205},{-0.421,0.149},{0.029,-0.118},{-0.986,0.081},{-0.317,-0.773},{0.291,-0.283},{0.692,-1.209},{0.261,-0.142},{-0.17,-0.616},{-0.669,-0.197},{-0.56,-1.275},{-1.241,-0.915},{-0.126,-0.902},{0.593,-0.3},{0.638,0.193},{0.602,0.093},{0.433,0.461},{1.449,-0.085},{0.976,0.734},{0.921,-0.135},{0.977,0.072},{1.055,-1.066},{1.268,-0.733},{0.448,-1.212},{0.885,-0.534},{-0.226,-0.593},{0.485,-0.41},{-0.648,-0.419},{-0.66,-0.378},{-1.627,-0.326},{-0.559,-0.721},{-0.475,-0.906},{0.096,-0.044},{-0.712,-0.243},{0.275,-0.182},{0.272,-0.182},{1.155,0.248},{0.779,-0.046},{0.201,-0.347},{0.061,-0.669},{-0.623,0.073},{-0.111,-0.776},{-0.303,-0.92},{0.205,-1.677},{-0.355,-0.949},{-1.144,-0.613},{-1.59,-0.348},{-1.33,-0.993},{-0.699,-1.377},{-0.057,-1.622},{0.668,-0.739},{0.862,-0.674},{0.135,-0.196},{-0.712,-0.187},{-1.447,0.673},{-0.334,0.549},{-0.016,0.721},{0.473,-0.211},{-0.629,0.127},{-1.014,-0.131},{-0.532,0.703},{-0.224,0.05},{-0.306,-0.162},{-0.973,0.137},{-1.114,1.077},{0.011,1.131},{-0.296,0.926},{0.042,-0.069},{-1.071,-0.377},{-0.054,-0.873},{0.526,-0.542},{1.134,0.188},{0.703,-0.232},{0.745,0.126},{0.127,-0.342},{0.498,-0.069},{-0.377,-0.67},{0.765,-0.835},{0.699,-0.927},{1.251,-0.963},{0.13,-1.092},{-0.219,-1.283},{-0.182,-1.264},{-0.091,-0.721},{-0.142,-0.726},{0.096,0.037},{0.4,0.239},{-0.09,1.168},{-0.048,0.766},{0.23,-0.354},{1.186,-0.997},{1.061,-1.234},{1.017,-1.242},{0.551,-1.529},{-0.34,-0.795},{0.076,-0.513},{0.075,-0.513},{0.564,-1.443},{0.033,-0.576},{-0.033,0.576},{-0.564,1.443},{-0.075,0.513},{-0.076,0.513},{0.34,0.795},{-0.551,1.529},{-1.017,1.242},{-1.061,1.234},{-1.186,0.997},{-0.23,0.354},{0.048,-0.766},{0.09,-1.168},{-0.4,-0.239},{-0.096,-0.037},{0.142,0.726},{0.091,0.721},{0.182,1.264},{0.219,1.283},{-0.13,1.092},{-1.251,0.963},{-0.699,0.927},{-0.765,0.835},{0.377,0.67},{-0.498,0.069},{-0.127,0.342},{-0.745,-0.126},{-0.703,0.232},{-1.134,-0.188},{-0.526,0.542},{0.054,0.873},{1.071,0.377},{-0.042,0.069},{0.296,-0.926},{-0.011,-1.131},{1.114,-1.077},{0.973,-0.137},{0.306,0.162},{0.224,-0.05},{0.532,-0.703},{1.014,0.131},{0.629,-0.127},{-0.473,0.211},{0.016,-0.721},{0.334,-0.549},{1.447,-0.673},{0.712,0.187},{-0.135,0.196},{-0.862,0.674},{-0.668,0.739},{0.057,1.622},{0.699,1.377},{1.33,0.993},{1.59,0.348},{1.144,0.613},{0.355,0.949},{-0.205,1.677},{0.303,0.92},{0.111,0.776},{0.623,-0.073},{-0.061,0.669},{-0.201,0.347},{-0.779,0.046},{-1.155,-0.248},{-0.272,0.182},{-0.275,0.182},{0.712,0.243},{-0.096,0.044},{0.475,0.906},{0.559,0.721},{1.627,0.326},{0.66,0.378},{0.648,0.419},{-0.485,0.41},{0.226,0.593},{-0.885,0.534},{-0.448,1.212},{-1.268,0.733},{-1.055,1.066},{-0.977,-0.072},{-0.921,0.135},{-0.976,-0.734},{-1.449,0.085},{-0.433,-0.461},{-0.602,-0.093},{-0.638,-0.193},{-0.593,0.3},{0.126,0.902},{1.241,0.915},{0.56,1.275},{0.669,0.197},{0.17,0.616},{-0.261,0.142},{-0.692,1.209},{-0.291,0.283},{0.317,0.773},{0.986,-0.081},{-0.029,0.118},{0.421,-0.149},{0.382,-0.205},{1.334,-0.472},{0.28,-0.892},{-0.536,-0.979},{-0.78,-1.116},{-0.784,-0.912},{0.088,-0.187},{0.506,0.272},{0.838,0.705},{0.896,0.308},{0.581,0.925},{0.327,0.702},{-0.478,0.297},{-1.248,-0.48},{-0.601,-0.227},{-0.529,-0.255},{0.474,-0.306},{0.662,-0.398},{1.232,0.569},{1.306,0.745},{1.371,0.689},{1.41,0.647},{0.814,1.358},{0.19,0.414},{-0.745,-0.257},{-0.608,-1.402},{-0.723,-0.393},{-0.029,-0.637},{-0.672,0.134},{-0.866,-0.579},{-0.511,-0.197},{0.485,-0.754},{1.517,-0.792},{1.414,-0.991},{1.379,-1.032},{0.295,-0.759},{-0.547,-0.827},{-0.395,-0.352},{-0.309,-0.65},{0.395,-0.709},{-0.457,-0.283},{-0.48,0.284},{-1.161,0.322},{-1.308,-0.571},{-0.374,-0.438},{-0.227,0.542},{0.045,1.486},{-0.473,0.521},{-0.077,0.537},{-0.007,0.552},{0.594,0.837},{0.584,-0.266},{0.966,-0.341},{0.015,0.306},{-0.684,0.636},{-0.494,0.452},{0.345,-0.337},{1.014,0.447},{1.073,0.325},{0.91,1.28},{1.259,0.406},{1.271,0.067},{0.467,-0.414},{-0.196,-0.65},{-0.714,0.076},{-0.591,-0.332},{0.122,0.436},{-0.161,0.384},{0.86,0.842},{0.488,1.176},{0.728,1.23},{-0.165,1.61},{-0.042,1.558},{0.509,0.8},{0.267,0.439},{-0.588,-0.146},{-1.571,0.415},{-0.737,0.808},{0.23,1.312},{1.174,0.66},{0.533,-0.293},{-0.168,-1.203},{-0.814,-0.37},{-0.736,0.569},{-0.334,0.489},{-0.773,-0.015},{-0.881,-0.097},{-1.49,0.21},{-0.984,-0.421},{-0.011,-0.76},{0.232,0.012},{-0.211,0.852},{-0.819,0.2},{-0.021,-0.074},{0.799,0.148},{0.385,1.086},{0.099,0.325},{-0.28,-0.736},{0.591,-0.703},{0.335,-0.756},{0.881,0.146},{0.25,-0.786},{-0.291,-0.054},{-1.266,-0.094},{-1.345,0.944},{-0.5,1.288},{0.5,1.289},{0.542,0.267},{0.784,-0.461},{0.843,-0.605},{1.354,-0.597},{0.71,0.197},{0.718,-0.053},{-0.013,0.121},{0.498,-0.865},{-0.537,-0.419},{-0.144,0.493},{-0.187,0.456},{0.827,0.301},{1.477,-0.298},{0.839,0.661},{-0.274,0.361},{-0.775,0.959},{0.072,0.59},{0.882,1.228},{0.792,0.079},{-0.347,-0.048},{-1.154,-0.445},{-0.892,0.653},{-0.059,1.164},{0.376,1.601},{-0.266,0.657},{-1.005,-0.176},{-1.452,-0.694},{-1.187,-0.834},{-1.28,-0.542},{-1.055,-0.128},{-0.664,0.949},{0.001,0.401},{0.302,-0.632},{-0.517,-0.988},{-1.149,-0.223},{-1.619,0.603},{-1.613,0.622},{-0.518,0.257},{-0.404,-0.405},{-0.431,-0.612},{-0.475,-0.716},{-0.593,-0.062},{-0.463,-0.397},{-1.548,-0.107},{-0.527,-0.643},{-0.336,0.24},{-0.01,0.744},{-1.082,0.995},{-0.249,0.486},{0.227,-0.566},{0.243,-0.381},{-0.325,0.189},{0.024,0.665},{1.125,0.723},{1.287,0.697},{0.186,0.514},{-0.212,0.873},{-0.742,0.774},{-0.477,1.526},{-0.065,1.123},{-0.15,0.302},{0.544,0.17},{-0.153,0.574},{-0.262,0.778},{-0.856,0.949},{-0.461,-0.129},{-0.367,0.386},{-0.617,-0.573},{-0.814,0.52},{0.121,0.495},{0.064,0.564},{-0.564,0.075},{-1.159,0.315},{-0.82,1.213},{-0.428,1.676},{-0.87,0.971},{-1.222,0.724},{-0.586,-0.176},{0.551,-0.007},{0.458,-0.295},{0.037,0.632},{-0.087,0.962},{0.982,1.236},{1.436,0.355},{0.486,0.292},{-0.005,-0.587},{-1.052,-0.436},{-0.057,-1.022},{-0.624,-0.558},{0.42,-0.095},{-0.428,0.656},{0.645,1.044},{0.609,0.375},{1.443,-0.398},{0.421,-0.935},{0.365,-0.996},{-0.662,-0.486},{0.286,0.157},{-0.676,0.466},{0.34,0.6},{-0.669,0.182},{-0.467,-0.154},{-1.437,-0.779},{-1.436,-0.79},{-0.921,-0.9},{-0.999,-0.663},{0.018,-0.988},{-0.704,-0.338},{-0.455,0.196},{-0.55,1.031},{0.526,1.216},{0.348,0.459},{-0.313,-0.487},{-0.251,-0.862},{0.606,-0.124},{1.394,0.691},{0.588,1.315},{-0.123,0.405},{-0.056,0.278},{0.746,-0.368},{1.665,0.226},{1.564,-0.353},{1.252,0.286},{0.121,0.225},{0.21,0.367},{-0.535,0.151},{0.024,0.647},{-1.023,1.135},{-0.772,0.307},{-0.753,0.307},{-0.42,-0.495},{-0.696,-0.228},{-1.152,-1.167},{-0.445,-0.867},{0.226,-0.052},{1.25,0.377},{0.763,1.2},{0.439,0.092},{0.241,-0.415},{0.553,-1.453},{1.209,-1.211},{1.022,-0.225},{0.099,0.198},{-0.045,0.972},{0.333,0.312},{0.336,0.277},{0.394,0.229},{0.008,-0.205},{1.106,-0.371},{1.267,-0.921},{1.464,-0.81},{0.398,-0.774},{0.244,-0.231},{-0.708,0.257},{-0.251,-0.111},{-0.219,-0.146},{0.503,0.361},{0.693,0.364},{0.218,0.567},{0.294,0.541},{-0.388,1.129},{-0.569,0.017},{-0.361,-0.899},{0.662,-1.285},{0.384,-1.048},{0.093,-0.104},{-0.656,0.753},{-0.059,0.483},{-0.679,-0.399},{-0.739,-1.34},{-1.174,-0.299},{-1.11,-0.378},{-1.317,-0.014},{-0.786,-1.028},{-0.238,-1.189},{0.742,-1.511},{0.001,-0.768},{0.147,0.3},{-0.793,0.481},{-0.777,0.039},{-1.264,-1.005},{-1.087,-1.235},{-0.007,-1.154},{-0.029,-1.145},{0.901,-0.736},{0.801,-0.931},{0.455,-0.442},{0.414,-0.177},{0.466,-0.099},{1.48,-0.435},{0.575,-0.209},{0.521,-0.291},{0.041,0.661},{0.988,0.207},{0.955,0.169},{1.204,0.133},{0.13,-0.152},{-0.867,0.239},{-1.155,-0.872},{-0.956,-0.081},{-0.767,-0.503},{-0.566,-0.496},{-0.641,-0.549},{0.32,-0.043},{0.172,-0.055},{0.486,0.077},{-0.577,-0.305},{-0.619,0.844},{-1.006,0.639},{-0.2,0.459},{-0.668,-0.321},{0.294,-0.438},{-0.301,0.551},{0.038,0.217},{-1.048,-0.144},{-1.282,-0.386},{-1.362,-0.349},{-0.282,-0.507},{-0.135,-1.216},{0.491,-1.174},{0.547,-1.011},{0.486,-0.953},{0.324,0.057},{-0.82,0.11},{0.027,0.895},{-0.572,-0.052},{0.134,0.559},{-0.506,0.697},{0.482,1.012},{0.928,0.437},{0.993,0.459},{0.034,0.97},{-1.113,0.888},{-1.055,-0.237},{-0.089,-0.665},{0.943,-0.915},{1.216,0.204},{1.064,0.596},{1.138,1.153},{0.876,1.174},{0.725,1.291},{-0.357,1.27},{0.232,0.416},{0.522,-0.216},{1.113,-0.982},{0.776,-1.251},{0.785,-1.202},{0.169,-0.717},{0.299,0.331},{-0.273,0.982},{0.45,0.516},{-0.295,0.384},{-0.682,0.236},{-1.263,1.179},{-1.347,0.593},{-0.492,0.5},{-0.449,-0.316},{0.57,0.218},{-0.051,-0.675},{0.271,-0.82},{0.177,-1.555},{-0.228,-0.845},{-0.717,-0.439},{-0.973,0.546},{-0.82,0.806},{0.307,1.035},{0.717,0.663},{0.818,-0.243},{0.052,0.241},{-0.266,0.583},{-0.502,1.285},{-0.771,1.089},{-0.513,0.245},{-0.085,-0.531},{-0.095,-0.545},{-0.023,-0.382},{0.611,0.426},{0.508,0.033},{-0.625,0.231},{-0.574,0.036},{-0.257,-0.422},{0.14,-1.02},{-0.912,-1.393},{-0.2,-1.233},{0.017,-0.108},{0.764,0.729},{0.321,1.663},{-0.17,0.727},{-0.644,-0.323},{-0.091,-0.772},{0.895,-0.193},{1.646,0.527},{0.876,0.938},{0.098,1.241},{0.112,1.192},{0.842,0.899},{1.654,0.474},{1.624,0.121},{1.374,-0.633},{0.967,-0.177},{0.681,-0.477},{0.189,-0.502},{0.024,-0.479},{-0.563,0.509},{0.097,0.671},{-0.223,0.572},{0.291,-0.445},{0.339,0.233},{0.947,0.258},{0.719,0.234},{0.802,-0.139},{1.067,-0.822},{1.083,0.328},{0.83,-0.085},{-0.284,0.213},{-0.01,-0.891},{-0.721,-0.835},{-0.727,-1.035},{-1.015,0.067},{-0.523,1.06},{-0.387,1.523},{-0.287,1.523},{0.076,1.299},{0.78,1.43},{1.245,1.122},{1.16,0.344},{1.286,0.254},{0.57,0.526},{-0.104,0.465},{0.011,-0.228},{0.769,-0.931},{0.493,-0.343},{-0.387,-0.514},{-0.464,-0.677},{-0.471,-0.781},{-0.407,-0.827},{-0.473,-0.096},{-0.207,0.402},{-0.037,1.453},{-0.768,0.567},{-0.082,0.52},{-0.24,0.456},{-0.421,1.224},{-0.219,0.749},{0.171,-0.318},{0.476,-1.148},{-0.623,-1.356},{-1.293,-0.73},{-0.821,-0.693},{-0.046,0.071},{0.127,0.428},{0.155,0.445},{-0.552,-0.429},{-0.664,-1.107},{-0.949,-0.04},{-0.077,-0.086},{0.369,-0.396},{0.878,-0.746},{0.135,0.13},{0.775,0.779},{0.702,0.904},{0.65,0.865},{-0.194,1.298},{-0.191,0.596},{0.144,0.736},{-0.097,0.493},{-0.188,0.398},{-0.589,0.189},{-0.113,-0.654},{-0.828,-0.671},{-0.875,-1.338},{-0.313,-0.526},{0.611,-0.043},{0.574,0.487},{0.355,0.739},{0.311,0.939},{0.643,1.252},{-0.116,1.125},{-1.196,0.72},{-1.57,0.101},{-0.879,-0.785},{-0.457,-0.038},{0.683,-0.061},{0.372,-0.109},{0.359,-0.112},{0.135,0.45},{0.627,1.418},{0.444,1.337},{0.521,1.267},{0.085,0.295},{0.152,0.334},{-0.387,0.506},{0.103,1.412},{0.346,1.472},{-0.112,0.959},{-0.796,0.092},{-0.854,0.088},{0.299,0.033},{-0.049,0.725},{-0.182,-0.388},{-0.526,-0.913},{-0.47,-0.78},{-0.614,-0.7},{-0.917,0.401},{-0.705,0.612},{-0.501,1.632},{-0.104,0.584},{0.473,0.585},{0.256,0.476},{0.472,1.143},{0.683,0.932},{1.021,-0.095},{0.982,-0.009},{0.236,-0.82},{0.423,0.31},{-0.137,0.606},{0.64,0.901},{0.639,-0.206},{0.258,-1.159},{0.286,-0.788},{0.638,-0.494},{0.497,-0.133},{0.203,-0.79},{-0.603,-0.031},{-0.531,0.265},{-0.909,1.344},{-0.057,0.714},{-0.11,0.583},{0.572,-0.088},{-0.533,-0.154},{0.546,-0.053},{-0.488,-0.288},{-0.279,-0.563},{-1.33,-1.041},{-0.466,-1.12},{-0.694,-0.511},{-0.252,-0.852},{-1.116,-0.093},{-0.833,-0.737},{-1.248,-0.448},{-0.856,-0.215},{-0.139,0.666},{0.579,0.412},{1.007,-0.617},{1.121,-0.826},{1.484,-0.299},{1.677,0.343},{1.297,0.727},{1.251,0.511},{1.281,0.3},{0.963,0.308},{0.942,0.804},{0.079,1.331},{0.581,1.227},{0.645,1.02},{0.365,0.403},{0.557,0.129},{-0.234,0.6},{0.406,1.288},{-0.328,1.654},{-0.043,1.693},{0.443,1.253},{1.039,0.301},{1.092,0.292},{0.774,0.683},{0.939,1.048},{0.506,-0.001},{0.249,-1.101},{-0.061,-0.549},{-0.298,-0.236},{-0.863,0.347},{-0.987,-0.725},{-0.948,-0.82},{-0.934,-0.701},{-1.506,0.244},{-1.448,0.153},{-0.636,0.549},{0.124,-0.31},{0.16,0.445},{0.167,0.442},{0.239,1.33},{0.641,0.355},{0.256,0.4},{-0.233,-0.585},{0.247,-0.354},{-0.016,-1.341},{0.647,-0.774},{-0.232,-0.029},{-0.323,0.079},{-0.402,0.375},{-0.553,-0.129},{-0.645,0.231},{-1.677,0.159},{-0.54,0.168},{-0.091,-0.439},{0.504,-1.233},{-0.567,-1.422},{-1.017,-0.882},{-1.511,-0.692},{-0.813,-0.95},{-0.588,-0.469},{0.014,-0.637},{-0.563,0.339},{0.052,0.395},{0.168,1.447},{0.195,1.469},{0.02,0.385},{0.041,-0.604},{0.869,-1.392},{0.73,-1.396},{-0.155,-0.935},{-0.726,-0.033},{-1.232,0.699},{-0.117,0.936},{-0.037,-0.21},{-0.025,-0.173},{-1.13,-0.273},{-0.687,-0.088},{-0.663,-0.031},{0.445,-0.342},{0.373,0.509},{0.343,0.434},{0.359,0.784},{-0.561,0.224},{0.541,-0.123},{0.427,0.097},{1.417,-0.195},{0.459,-0.436},{-0.398,-0.403},{-0.727,0.562},{-0.898,0.942},{-0.847,0.989},{-1.061,-0.145},{0.023,-0.389},{0.958,-0.917},{1.002,0.22},{-0.03,0.737},{-0.81,1.353},{-0.539,1.325},{-0.462,0.716},{0.324,0.155},{0.644,-0.125},{0.513,0.256},{-0.592,0.046},{-0.806,0.276},{0.268,-0.033},{1.349,0.036},{1.523,-0.126},{0.768,0.684},{0.539,1.328},{0.547,0.674},{0.553,0.677},{-0.326,0.042},{-1.267,0.015},{-1.592,-0.549},{-0.485,-0.565},{-0.575,-0.391},{0.578,-0.339},{0.571,0.028},{0.639,-0.115},{0.288,-0.655},{-0.363,-1.416},{-0.28,-0.681},{-1.065,-0.008},{-1.432,0.89},{-1.568,0.258},{-1.001,0.693},{0.023,0.535},{1.014,1.105},{1.581,0.473},{0.711,0.782},{0.826,0.52},{0.792,0.775},{1.582,0.628},{0.773,1.061},{0.402,1.412},{-0.463,1.5},{-0.652,0.588},{-1.349,-0.202},{-0.692,-1.139},{-0.759,-0.455},{-0.09,0.342},{0.22,0.781},{0.513,1.025},{0.01,0.917},{-0.063,1.283},{-0.178,1.224},{-0.08,1.287},{-0.261,0.515},{0.164,0.6},{0.982,0.242},{1.192,0.957},{0.512,0.468},{-0.488,-0.057},{-0.449,-0.401},{-0.184,0.009},{0.691,0.761},{-0.374,0.581},{-0.469,-0.322},{-1.043,-0.145},{-0.954,0.553},{-0.908,0.513},{-1.321,-0.212},{-0.35,-0.757},{-0.555,-0.172},{-0.164,0.547},{-0.364,0.235},{0.403,0.643},{0.819,-0.429},{0.584,-0.542},{-0.197,-1.102},{-0.91,-0.234},{-1.058,-0.247},{-0.285,0.316},{-0.237,-0.439},{-0.012,-0.402},{-0.156,-1.52},{0.311,-0.541},{-0.138,0.522},{-0.739,0.919},{-0.318,0.671},{0.038,0.715},{0.989,0.479},{0.044,-0.183},{-0.639,-0.676},{-1.468,-0.652},{-1.569,-0.231},{-1.341,0.158},{-0.376,0.754},{0.077,1.235},{0.462,0.195},{0.154,0.518},{0.14,0.516},{-0.043,0.532},{-0.422,-0.556},{-0.469,-0.569},{-0.701,0.431},{-0.559,0.412},{-0.94,-0.278},{-0.061,-0.438},{0.442,0.433},{0.518,0.888},{0.509,0.313},{0.572,0.158},{1.514,-0.508},{1.377,-0.665},{0.24,-0.811},{0.358,-0.43},{-0.265,-0.491},{0.062,-1.004},{-1.091,-1.007},{-1.09,0.02},{-0.63,1.078},{-0.016,1.628},{0.54,0.616},{0.895,-0.04},{1.31,-0.257},{0.627,0.665},{0.161,1.352},{0.2,1.296},{1.116,1.11},{0.609,0.133},{0.608,-0.473},{0.649,-0.602},{1.628,-0.281},{0.641,0.318},{-0.171,-0.314},{-0.669,0.345},{-0.171,-0.527},{0.502,0.383},{-0.056,0.121},{-0.614,0.544},{-0.468,0.098},{-0.131,0.344},{0.924,0.208},{-0.084,0.649},{-0.213,0.597},{-1.278,0.774},{-0.45,-0.029},{-0.712,-0.331},{0.341,0.092},{-0.187,1.075},{0.912,1.014},{0.075,1.163},{0.354,1.161},{0.284,0.712},{1.141,0.529},{0.827,-0.582},{-0.157,-0.573},{-0.213,-1.209},{-0.411,-1.102},{0.25,-1.358},{0.282,-1.312},{0.813,-0.313},{1.043,0.661},{0.044,0.713},{0.121,-0.366},{0.015,-0.287},{0.925,-0.446},{1.248,0.211},{0.474,-0.603},{-0.465,0.012},{-1.605,-0.103},{-0.546,0.156},{0.43,0.343},{0.537,-0.009},{-0.614,0.075},{-1.613,-0.419},{-0.709,0.297},{0.308,-0.105},{1.347,0.338},{1.441,-0.277},{1.523,-0.151},{0.473,-0.519},{-0.596,-0.487},{-1.694,-0.218},{-1.482,-0.629},{-1.472,-0.653},{-0.36,-0.457},{-0.493,-0.303},{-0.017,0.497},{-1.12,0.173},{-1.199,0.419},{-1.712,-0.25},{-1.689,0.049},{-0.962,-0.46},{-0.457,-0.939},{-0.103,-0.586},{-0.829,-0.087},{-0.754,1.064},{-0.04,0.764},{0.975,0.449},{1.284,-0.609},{1.225,-0.511},{0.214,-0.046},{0.269,0.874},{0.057,1.051},{0.3,1.435},{-0.52,1.363},{-0.969,1.386},{-0.297,1.373},{-0.427,1.058},{-0.297,1.089},{-0.136,0.905},{-0.138,0.836},{0.45,0.51},{-0.56,-0.049},{0.548,-0.259},{-0.189,0.029},{0.0,-0.175},{-0.986,-0.305},{-0.308,-1.187},{0.576,-0.8},{0.649,-0.011},{0.089,0.905},{-0.128,1.459},{0.346,1.596},{0.639,1.571},{0.759,1.445},{0.116,0.702},{-0.614,-0.056},{-1.325,0.138},{-0.976,0.852},{-1.012,1.147},{-1.132,0.168},{-1.507,-0.393},{-1.484,-0.65},{-0.587,0.008},{-0.017,-0.549},{-0.045,-0.379},{-0.019,-0.703},{0.558,-0.213},{0.987,0.351},{0.982,0.612},{0.576,0.146},{0.24,-0.725},{0.119,-1.242},{0.49,-0.472},{0.785,0.387},{0.598,1.28},{0.584,1.311},{0.677,1.335},{-0.148,0.897},{-0.817,1.208},{-0.816,1.208},{0.284,0.895},{0.905,0.006},{0.508,-0.263},{-0.512,0.272},{-0.686,0.108},{0.336,-0.423},{0.815,-0.148},{0.522,-0.232},{-0.218,0.537},{-0.723,0.214},{-0.17,0.65},{0.375,-0.358},{0.654,-1.137},{0.118,-1.573},{0.258,-1.431},{0.503,-0.329},{0.044,-0.131},{-1.006,0.24},{-1.196,-0.884},{-0.361,-0.922},{0.762,-1.147},{0.431,-0.859},{-0.278,0.045},{-1.32,0.527},{-1.254,0.425},{-0.632,0.423},{-0.714,0.158},{0.258,0.273},{0.051,0.355},{0.055,0.392},{-0.312,1.195},{-0.677,1.143},{-0.596,1.374},{-0.178,0.886},{-0.285,0.817},{0.589,0.948},{0.049,1.456},{0.188,1.541},{-0.642,0.744},{-0.843,-0.385},{-0.5,-0.35},{0.249,-0.48},{0.791,-0.367},{1.234,-0.787},{0.397,-0.08},{0.369,-0.102},{0.292,0.07},{1.367,-0.351},{1.508,-0.199},{0.977,0.058},{0.968,0.035},{0.667,0.891},{0.892,-0.235},{0.865,-0.289},{0.102,-0.874},{-0.618,-0.518},{-0.546,-0.294},{0.373,0.208},{1.488,0.49},{0.899,1.129},{1.122,0.55},{0.016,0.68},{-0.496,0.339},{-1.635,0.38},{-1.677,0.154},{-1.23,-0.654},{-0.257,-0.165},{0.543,-0.688},{0.631,-0.694},{0.411,-1.658},{0.704,-1.385},{0.723,-1.385},{1.069,-1.074},{1.103,-0.639},{0.587,0.245},{0.623,0.349},{0.641,0.274},{0.918,0.504},{0.733,0.2},{0.424,0.616},{0.932,-0.417},{0.014,-0.183},{-0.796,-0.527},{-0.911,0.518},{0.037,1.13},{0.618,0.381},{-0.081,0.086},{-1.063,-0.272},{-1.643,0.482},{-1.484,-0.223},{-0.993,-0.845},{0.132,-0.978},{0.95,-0.175},{1.473,0.77},{1.456,0.874},{1.558,0.382},{1.264,0.566},{0.129,0.4},{-0.965,0.759},{-1.005,-0.367},{0.032,-0.0},{0.905,0.249},{0.763,1.393},{0.785,0.726},{0.781,-0.212},{1.04,-0.256},{-0.018,0.1},{-0.726,0.13},{-1.526,-0.383},{-0.395,-0.263},{-0.135,-0.388},{0.227,-0.944},{-0.438,-0.535},{-0.564,-0.494},{0.083,-0.342},{0.528,-0.439},{0.33,0.465},{0.346,0.482},{0.262,-0.507},{0.181,-0.629},{-0.76,-0.562},{-0.813,0.5},{-0.271,-0.333},{0.364,0.525},{0.431,-0.529},{-0.148,-0.114},{-0.591,-0.183},{-1.337,0.65},{-1.009,0.281},{-0.603,-0.779},{0.218,-0.634},{0.919,-0.431},{0.337,-0.186},{0.233,-0.125},{0.077,0.685},{0.193,0.559},{-0.367,-0.446},{-0.844,-0.372},{-0.813,0.549},{-0.077,1.43},{0.086,1.453},{0.003,0.578},{-0.303,-0.392},{-0.336,-0.392},{-0.492,-0.076},{-0.342,-0.026},{-0.611,-0.108},{0.16,-0.564},{-0.474,-0.485},{-0.61,-1.36},{-0.678,-1.38},{-0.593,-0.443},{0.185,-0.528},{0.461,-0.373},{0.281,-1.205},{-0.615,-0.574},{-1.565,0.035},{-0.561,0.147},{-0.584,0.022},{0.236,0.326},{-0.273,1.124},{0.441,0.522},{-0.369,-0.211},{-0.947,-0.623},{-0.745,-0.529},{-0.739,-0.543},{-0.188,-1.285},{-0.711,-1.365},{-0.394,-1.664},{0.088,-0.765},{0.083,-0.763},{-0.063,-0.68},{-1.04,-0.71},{-0.406,0.204},{0.502,0.501},{1.468,0.547},{1.423,-0.236},{0.638,-0.607},{-0.335,-0.668},{-0.166,-0.346},{0.639,0.138},{0.847,-0.635},{-0.29,-0.433},{-0.409,-0.741},{-0.052,0.328},{1.062,0.038},{0.031,0.351},{-0.27,-0.748},{-0.505,-1.051},{0.605,-0.791},{1.375,-0.032},{0.778,0.956},{0.751,0.461},{-0.19,-0.177},{-0.421,-0.94},{-0.49,-1.039},{0.448,-0.875},{1.371,-1.024},{0.563,-0.205},{0.615,0.02},{-0.179,-0.0},{0.643,-0.802},{0.64,-0.855},{0.716,0.06},{0.22,0.994},{-0.469,1.628},{-0.595,0.764},{0.025,0.179},{-0.373,-0.652},{0.258,-0.819},{0.101,-1.204},{0.153,-1.287},{-0.535,-0.445},{-0.75,0.49},{-0.438,0.28},{-0.353,-0.425},{-1.055,-1.26},{-1.482,-0.68},{-1.139,0.3},{-1.22,0.591},{-0.31,0.097},{-0.694,-0.839},{-0.198,-1.405},{-0.072,-0.583},{-0.139,0.037},{-0.355,1.103},{-0.368,1.12},{-0.239,0.434},{-0.33,-0.488},{-1.322,-0.667},{-0.623,0.247},{-0.114,0.109},{0.994,-0.209},{1.247,-0.573},{0.756,0.434},{0.001,0.019},{-0.856,-0.6},{0.088,-0.963},{0.555,-0.926},{0.27,-0.395},{-0.33,-1.052},{-0.096,-0.271},{0.785,0.186},{0.757,1.337},{0.457,0.527},{-0.326,0.36},{-0.76,-0.519},{-0.81,-0.536},{0.191,-1.105},{0.611,-0.228},{0.066,0.758},{-0.396,0.429},{-0.769,0.226},{0.14,-0.447},{-0.466,0.315},{0.293,-0.539},{-0.562,-0.77},{0.089,-0.389},{-0.765,-0.113},{-0.992,0.507},{-1.222,-0.624},{-0.165,-0.163},{0.472,-0.882},{1.158,-0.182},{0.359,0.069},{0.189,1.211},{-0.945,1.145},{-0.865,0.099},{-0.891,-1.036},{0.259,-1.093},{-0.108,-0.66},{-0.562,-0.017},{-1.308,0.521},{-1.255,0.892},{-0.362,1.294},{-0.039,1.298},{0.195,0.531},{0.416,-0.145},{0.185,-1.274},{0.978,-1.034},{-0.073,-0.563},{0.315,0.496},{-0.564,0.314},{0.038,-0.529},{-0.533,-0.501},{0.179,-0.517},{0.653,-0.051},{0.693,-1.1},{0.916,-0.739},{0.469,-0.071},{0.99,0.956},{-0.005,0.669},{-0.703,0.134},{-1.496,-0.058},{-0.887,0.879},{0.028,0.381},{0.043,0.405},{-0.714,-0.193},{-0.69,-0.174},{-0.787,-0.553},{0.208,-0.107},{0.207,0.792},{1.355,0.916},{0.518,0.12},{0.494,0.138},{-0.261,0.617},{0.286,1.579},{0.525,1.142},{0.828,0.029},{0.477,0.001},{-0.223,0.533},{-0.711,1.543},{0.081,0.926},{-0.338,0.165},{0.167,0.279},{0.173,0.35},{0.625,-0.022},{-0.053,-0.377},{-0.786,0.192},{-0.536,1.317},{0.384,1.545},{0.152,1.416},{0.558,0.979},{0.546,0.989},{0.365,0.466},{0.215,-0.054},{-0.73,-0.549},{-0.258,-1.023},{-0.99,-1.103},{-0.382,-0.475},{0.292,0.094},{0.036,0.641},{-0.375,-0.372},{-0.489,-0.716},{0.49,-0.369},{1.431,-0.061},{1.143,0.833},{0.758,-0.155},{-0.033,0.504},{0.216,0.345},{0.717,1.172},{1.009,0.067},{1.121,-0.111},{0.178,0.032},{0.584,0.27},{-0.039,0.629},{0.301,0.806},{-0.617,0.779},{-0.257,0.716},{-0.587,0.549},{0.431,0.823},{-0.387,0.505},{-0.417,-0.27},{-1.551,-0.305},{-0.503,-0.778},{-0.296,-0.935},{0.101,-1.363},{0.162,-1.202},{0.631,-0.147},{0.842,0.981},{0.324,0.528},{-0.461,0.17},{0.058,-0.283},{0.179,-0.26},{1.014,-0.933},{0.565,-0.491},{0.97,-0.011},{0.222,0.151},{-0.105,-0.951},{-1.248,-0.97},{-0.214,-0.525},{-0.547,-0.179},{0.319,0.409},{0.321,0.395},{1.167,0.092},{0.872,0.174},{0.413,-0.482},{-0.442,0.173},{-0.29,-0.961},{-0.958,-0.546},{-0.247,-0.152},{-0.849,0.767},{0.186,1.243},{0.404,0.249},{0.467,0.314},{-0.048,0.566},{-0.434,1.582},{-0.476,1.54},{0.111,0.788},{-0.251,0.652},{-0.355,0.042},{-0.882,-0.36},{0.048,-0.654},{1.049,-0.093},{0.695,0.012},{0.154,-0.712},{-0.7,-1.479},{-0.718,-1.466},{-1.162,-0.499},{-0.291,0.242},{0.308,0.18},{0.197,0.002},{-0.441,-0.866},{-1.017,-0.82},{-0.99,-0.762},{-0.901,-0.779},{-1.114,-0.104},{-0.24,-0.822},{0.215,-0.672},{0.281,-0.544},{0.264,-0.557},{-0.684,0.02},{-0.478,0.203},{-0.693,1.225},{-0.688,0.904},{0.101,0.143},{-0.223,-0.964},{0.465,-0.234},{-0.44,-0.415},{0.233,0.449},{-0.306,0.3},{-0.452,0.501},{-1.434,-0.104},{-0.457,-0.455},{-0.352,0.167},{0.575,0.062},{0.546,0.19},{0.502,0.136},{0.616,0.319},{-0.231,-0.362},{-0.324,-0.834},{-0.57,-0.129},{-0.461,0.907},{0.668,0.933},{0.927,0.267},{1.347,0.254},{0.44,-0.104},{0.375,-0.244},{-0.39,-0.566},{-0.597,0.086},{-0.896,-0.151},{-0.819,-0.013},{0.272,-0.391},{-0.207,-0.344},{0.739,-1.004},{-0.366,-0.949},{-0.125,0.125},{-0.72,-0.13},{0.239,-0.41},{0.365,-1.557},{0.003,-0.657},{-0.376,0.339},{-1.026,0.848},{0.002,0.365},{-0.249,0.316},{0.854,0.149},{0.821,0.54},{0.951,-0.556},{0.628,-0.866},{-0.471,-1.167},{-0.906,-0.809},{-1.631,-0.522},{-1.632,-0.415},{-1.199,0.364},{-0.493,1.162},{0.657,1.161},{1.245,0.277},{0.834,0.262},{0.001,-0.301},{0.074,-0.141},{0.87,-0.592},{0.95,-0.625},{-0.047,-0.84},{-0.442,-1.471},{-0.74,-1.249},{-0.86,-0.74},{-0.519,0.065},{0.41,0.036},{1.072,-0.669},{1.055,-0.638},{0.64,0.295},{0.323,0.328},{0.324,-0.244},{0.556,-0.31},{0.485,0.726},{-0.411,0.588},{-0.671,0.656},{0.193,0.182},{0.012,0.549},{-0.449,-0.389},{-0.801,0.116},{-0.803,0.133},{-0.553,-0.048},{-0.503,-0.072},{-0.23,-0.524},{0.534,0.145},{0.308,0.212},{0.887,0.197},{0.858,0.288},{0.46,-0.747},{-0.359,-0.435},{-0.344,-0.476},{-0.082,-0.587},{-0.115,-0.417},{-0.872,-0.057},{-1.256,0.846},{-0.151,1.103},{-0.188,1.087},{0.642,0.302},{0.688,0.009},{1.494,-0.384},{1.072,-0.504},{0.117,-0.009},{0.077,0.106},{-0.167,1.168},{0.166,1.309},{0.212,1.163},{1.002,0.355},{1.392,0.245},{1.356,-0.077},{0.935,0.817},{0.131,0.006},{-0.129,-0.28},{-0.279,-0.284},{-0.393,0.093},{-0.506,1.156},{-0.496,1.158},{0.651,1.214},{0.737,0.138},{0.349,-0.096},{-0.453,0.345},{-0.918,0.333},{-0.093,-0.46},{0.543,-1.4},{0.757,-0.289},{0.806,-0.245},{0.386,0.744},{0.049,0.632},{-0.754,0.624},{-1.249,-0.222},{-0.466,-1.059},{-0.355,-1.142},{-0.309,-0.531},{-1.076,0.318},{-0.485,0.329},{0.546,-0.126},{1.044,-1.155},{1.076,-1.133},{0.111,-1.437},{0.427,-0.58},{-0.172,-0.625},{0.2,-0.785},{-0.006,-0.588},{-0.32,-0.108},{-0.828,0.685},{-1.167,-0.393},{-0.866,-0.866},{-0.063,-1.593},{0.565,-1.085},{1.224,-1.01},{0.476,-0.819},{0.451,-0.932},{0.063,0.077},{0.016,0.633},{-0.572,1.389},{-0.892,0.334},{-0.632,-0.413},{-0.272,-1.469},{-0.118,-0.44},{0.568,0.469},{-0.319,1.065},{0.407,0.677},{-0.584,0.206},{0.217,-0.438},{-0.284,-0.026},{0.331,0.624},{-0.296,0.726},{0.004,-0.307},{0.47,-0.609},{0.289,-0.267},{-0.491,0.579},{-1.576,0.294},{-1.057,0.953},{-1.133,0.281},{-0.986,-0.093},{-0.833,-0.099},{-0.526,0.727},{0.287,1.544},{-0.248,1.355},{0.354,0.401},{-0.108,-0.603},{0.374,-0.406},{0.155,-0.543},{-0.229,-0.315},{0.188,-0.547},{0.431,0.384},{0.851,0.153},{0.656,0.32},{-0.042,0.447},{0.401,1.44},{0.644,1.197},{1.142,0.155},{1.205,0.084},{1.073,-0.618},{1.42,-0.065},{1.261,0.081},{1.275,0.937},{0.181,0.657},{0.1,-0.366},{-0.499,-0.248},{-0.057,0.58},{-0.468,1.658},{-0.557,0.621},{0.02,0.334},{0.074,-0.773},{0.878,-0.547},{0.359,-0.255},{0.502,-0.271},{0.546,-0.163},{0.776,-0.203},{0.721,-0.201},{-0.403,0.052},{-0.679,0.089},{-0.254,1.1},{-0.054,0.566},{-0.131,-0.568},{-0.329,-1.551},{0.519,-1.434},{0.88,-0.34},{0.777,0.78},{-0.278,1.092},{-0.373,1.123},{-0.51,1.125},{-0.239,0.648},{-0.929,-0.036},{-0.354,-0.869},{0.362,0.027},{1.364,0.524},{0.441,1.192},{-0.282,1.271},{-1.289,0.99},{-0.692,1.126},{-0.516,1.201},{-0.289,1.571},{-0.451,0.449},{-0.634,-0.592},{0.263,-0.897},{0.671,-0.698},{1.364,0.222},{1.344,-0.158},{1.268,0.672},{0.6,0.729},{0.04,1.525},{0.206,0.836},{-0.001,0.626},{0.561,-0.165},{-0.347,-0.36},{0.73,-0.682},{0.77,-0.511},{1.363,-0.615},{0.882,-1.15},{0.792,-0.794},{1.131,-0.08},{0.84,-0.054},{0.57,-0.903},{0.217,-1.622},{-0.111,-1.322},{0.241,-0.681},{-0.477,0.111},{-0.528,0.411},{-1.492,-0.114},{-1.46,-0.057},{-0.608,-0.62},{-0.285,-0.772},{0.105,-1.648},{0.078,-0.621},{-0.346,-0.341},{-0.478,-0.302},{-1.131,-0.407},{-0.831,-0.657},{-0.037,-0.261},{0.671,-1.165},{1.185,-1.105},{1.053,-0.586},{0.291,-0.451},{0.457,0.348},{-0.452,0.284},{-0.51,0.375},{-0.87,0.623},{0.178,0.402},{0.712,1.243},{0.944,0.223},{0.878,0.405},{1.274,-0.571},{1.337,-0.515},{1.386,-0.628},{0.902,-0.802},{-0.026,-0.673},{-0.791,-0.307},{-0.193,0.495},{0.822,0.485},{1.089,-0.627},{0.231,-0.38},{-0.851,-0.096},{-1.328,0.086},{-0.428,-0.313},{0.643,-0.017},{1.444,-0.06},{1.328,0.217},{0.258,-0.047},{0.458,0.401},{-0.378,0.483},{0.59,0.871},{-0.478,0.555},{-0.371,0.628},{-1.326,0.077},{-0.577,0.898},{0.155,0.04},{1.271,0.335},{1.44,-0.569},{0.936,0.356},{-0.079,0.534},{-0.639,0.359},{-1.107,0.049},{-0.201,-0.667},{0.226,-0.6},{1.107,-1.31},{1.019,-0.484},{1.295,0.096},{0.48,0.907},{0.21,1.022},{0.212,1.009},{0.623,0.066},{1.056,-0.76},{-0.057,-1.035},{-0.369,-0.921},{-0.311,-0.63},{-0.278,-0.701},{-0.424,-0.54},{-0.87,-1.138},{-0.201,-1.418},{0.818,-0.88},{0.937,-0.838},{0.225,-0.112},{0.275,-0.327},{0.603,0.186},{0.801,0.472},{-0.306,0.678},{-0.867,1.262},{-0.243,0.296},{0.594,0.556},{0.293,-0.523},{0.202,0.535},{0.427,0.269},{0.931,0.237},{1.142,0.114},{0.41,0.434},{-0.21,0.553},{-1.165,0.248},{-1.417,0.067},{-1.268,1.001},{-0.296,1.29},{-0.393,0.745},{0.371,-0.042},{-0.077,-1.027},{-0.102,-0.921},{-0.868,-1.172},{-0.304,-0.84},{0.51,-1.287},{1.323,-0.914},{0.832,-1.246},{0.463,-0.158},{0.451,0.173},{0.368,0.175},{1.063,-0.488},{0.936,-1.071},{1.545,-0.648},{0.906,-1.122},{0.021,-0.384},{-1.055,0.02},{-1.124,1.154},{-0.17,1.121},{0.112,1.395},{0.596,1.298},{-0.222,1.463},{-0.563,0.934},{-0.487,0.865},{-0.604,0.757},{-0.602,0.81},{-1.346,0.893},{-1.27,0.087},{-0.122,0.111},{0.623,0.027},{0.747,-0.053},{0.102,0.445},{-0.335,-0.526},{-0.215,-0.567},{-0.692,-0.963},{-0.933,0.132},{-0.633,1.246},{-0.638,0.905},{-0.499,0.953},{-0.217,0.759},{-0.012,1.383},{0.579,1.147},{-0.2,1.266},{-0.21,0.354},{-0.697,0.602},{0.202,0.192},{1.127,0.529},{0.564,0.004},{0.421,-0.448},{-0.56,-0.733},{-0.193,-1.324},{-0.187,-1.316},{0.146,-1.487},{0.285,-0.375},{-0.435,-0.502},{-0.77,-0.329},{-0.122,-0.904},{0.723,-0.524},{0.756,0.304},{-0.378,0.46},{-1.48,0.794},{-0.518,0.41},{-0.165,-0.285},{0.905,-0.719},{0.502,-1.315},{0.939,-1.302},{0.919,-0.812},{1.223,-0.587},{0.488,0.228},{0.281,-0.529},{0.262,0.15},{0.415,-0.599},{-0.438,-0.291},{-1.217,-0.164},{-0.938,0.87},{-0.533,1.612},{-0.047,1.686},{-0.267,1.612},{-0.459,0.582},{-0.184,0.403},{-0.039,0.463},{0.11,1.481},{-0.062,1.618},{0.411,0.584},{1.173,0.032},{0.967,-1.054},{0.926,-0.079},{0.887,0.135},{1.384,0.859},{0.734,0.808},{0.773,0.575},{0.54,0.904},{1.445,0.646},{1.42,0.842},{0.702,0.787},{0.658,0.884},{0.673,0.601},{1.626,0.038},{1.104,-0.828},{0.649,-0.15},{0.129,-0.586},{0.657,0.27},{0.281,-0.81},{-0.15,0.192},{-0.901,-0.609},{-1.069,0.286},{-0.533,0.419},{-0.123,1.495},{-0.268,1.13},{0.114,0.337},{-0.105,0.358},{0.485,0.917},{-0.487,1.52},{0.099,0.719},{0.18,0.711},{0.048,0.324},{-0.32,-0.003},{-0.56,-0.014},{0.023,-0.573},{-0.576,-0.397},{-0.116,-0.471},{-0.488,0.553},{0.507,1.077},{0.368,0.042},{0.199,-0.188},{0.155,-0.593},{0.241,0.473},{0.227,0.434},{-0.866,0.678},{-1.702,0.201},{-0.817,0.491},{0.025,-0.005},{0.839,0.483},{0.61,-0.554},{0.054,0.458},{-0.158,0.508},{0.215,1.396},{-0.0,1.176},{-0.268,0.076},{-0.223,-0.485},{0.168,-0.198},{0.261,-0.232},{0.195,0.358},{0.872,-0.338},{1.531,0.491},{0.688,0.573},{-0.433,0.851},{-1.061,0.014},{-0.135,-0.616},{0.991,-0.868},{1.448,-0.771},{1.243,-0.105},{0.133,-0.197},{0.361,0.388},{-0.551,-0.014},{0.513,0.432},{-0.464,0.72},{0.343,1.182},{-0.644,0.592},{-0.121,-0.379},{-0.392,-0.331},{-0.259,-0.462},{-0.698,-0.37},{-0.931,-0.435},{-1.127,-0.193},{-1.36,0.148},{-1.638,-0.178},{-0.711,-0.367},{-0.252,-0.801},{0.777,-1.304},{-0.182,-0.748},{-0.365,0.321},{-0.572,1.146},{-0.099,0.438},{0.121,-0.637},{-0.093,-0.57},{-0.472,0.34},{-0.804,0.495},{-0.53,-0.549},{-0.34,-1.395},{-0.267,-1.453},{-0.549,-0.408},{-0.776,-0.184},{-0.264,-0.254},{-0.088,-1.358},{0.342,-0.504},{0.369,0.579},{0.361,1.642},{0.874,1.445},{1.215,1.069},{1.529,0.321},{1.305,-0.591},{0.676,-1.323},{0.456,-1.592},{0.596,-1.512},{1.175,-1.22},{0.283,-0.7},{0.481,-0.077},{0.332,0.659},{1.485,0.656},{1.509,0.482},{1.372,-0.508},{1.306,-0.812},{1.276,-0.618},{1.546,0.224},{0.663,0.052},{0.289,0.417},{0.373,0.176},{0.463,0.114},{0.823,-0.662},{-0.299,-0.909},{-0.2,0.141},{-0.155,0.341},{0.505,1.089},{0.112,0.56},{-0.611,1.144},{-0.462,1.092},{0.142,1.65},{0.797,1.363},{1.101,0.964},{0.746,-0.086},{-0.05,0.144},{-0.942,-0.449},{-0.057,0.185},{0.585,0.137},{1.485,0.679},{1.191,1.034},{1.409,0.644},{0.262,0.514},{0.327,0.475},{-0.812,0.295},{-0.5,-0.155},{-0.939,-1.197},{0.174,-0.9},{-0.138,-0.451},{-0.514,-0.192},{-1.28,0.162},{-1.062,-0.227},{-1.078,0.361},{-0.785,0.399},{-0.984,0.694},{-0.694,-0.123},{-0.955,-0.149},{-0.074,0.487},{0.539,1.441},{0.791,1.468},{0.751,0.49},{0.456,0.64},{0.952,0.2},{0.995,1.176},{0.781,1.174},{0.63,0.636},{-0.265,0.044},{-0.491,-0.053},{-0.783,0.917},{-0.727,0.762},{-0.24,0.851},{-0.116,0.809},{0.368,0.504},{-0.021,-0.579},{0.312,-1.142},{0.077,-1.08},{0.141,-0.004},{-0.749,-0.45},{-0.342,-0.493},{-0.262,-1.613},{0.039,-1.705},{0.47,-1.165},{0.997,-0.978},{1.275,0.112},{0.586,-0.437},{-0.412,0.058},{-1.229,-0.625},{-1.694,-0.034},{-1.667,-0.355},{-1.693,-0.178},{-0.932,-0.75},{-0.059,-0.071},{0.661,-0.636},{1.025,0.093},{0.386,0.113},{-0.269,0.406},{-1.349,0.448},{-0.507,-0.253},{-0.558,0.138},{0.256,0.417},{-0.719,1.005},{-0.585,1.265},{-1.441,0.695},{-0.679,-0.159},{-0.702,-0.901},{-0.301,-1.385},{-0.497,-0.345},{0.205,0.533},{0.749,1.526},{1.068,0.598},{1.15,-0.397},{0.289,-1.146},{0.307,-1.123},{-0.442,-0.252},{-0.5,-0.13},{-1.524,0.357},{-0.85,0.477},{-0.815,0.932},{-0.004,0.267},{0.143,0.164},{0.436,0.43},{0.469,1.451},{0.05,0.459},{-0.309,-0.068},{-0.843,-0.048},{-0.956,1.091},{-0.955,1.048},{-1.224,0.783},{-1.179,-0.35},{-0.958,-0.77},{-0.883,-0.655},{-0.335,-0.43},{-0.533,-0.142},{0.473,-0.386},{-0.381,-0.464},{0.747,-0.334},{-0.309,-0.76},{0.66,-0.34},{-0.421,-0.023},{0.583,0.546},{-0.412,0.949},{-0.262,1.124},{-0.896,0.29},{-0.962,-0.425},{-0.923,-0.397},{-0.602,0.709},{0.379,1.318},{0.769,1.408},{0.968,1.285},{-0.097,0.887},{-0.386,0.85},{-1.268,0.118},{-1.276,0.267},{-1.597,-0.055},{-1.086,-0.319},{-1.044,-0.143},{-1.063,-0.518},{-0.747,-0.406},{0.357,-0.721},{0.473,-0.937},{0.696,-0.351},{0.0,-0.819},{0.216,-0.976},{-0.208,-0.536},{-0.02,-0.547},{-0.011,-0.55},{-0.135,-1.688},{-0.699,-1.399},{-0.411,-1.434},{0.091,-0.602},{0.016,-0.341},{-0.289,0.761},{-0.541,-0.006},{-0.395,-0.367},{-0.351,-0.35},{-1.024,0.573},{-0.398,0.413},{0.293,0.149},{1.126,-0.649},{0.579,0.352},{0.022,-0.506},{-0.959,-0.28},{-0.436,-1.289},{-0.057,-0.237},{0.501,-0.652},{-0.053,0.332},{-0.101,0.362},{0.47,0.972},{1.116,1.054},{0.503,1.017},{-0.377,1.475},{-0.353,1.462},{0.381,1.411},{0.279,1.331},{-0.364,1.284},{-0.294,0.527},{0.191,-0.456},{0.637,-1.481},{0.109,-1.716},{-0.452,-0.825},{-0.233,-0.743},{-0.107,0.405},{0.017,0.539},{0.18,0.695},{0.203,0.692},{0.909,0.698},{0.388,0.455},{0.025,-0.623},{-0.549,-1.614},{-1.077,-1.066},{-0.515,-1.06},{-0.072,0.007},{0.405,0.602},{0.679,0.966},{0.903,0.804},{0.447,0.392},{-0.597,0.846},{-0.934,-0.094},{0.159,-0.041},{0.744,0.21},{0.873,0.25},{0.316,-0.537},{-0.184,-0.687},{0.144,-0.021},{-0.381,0.749},{0.564,0.146},{0.343,0.475},{0.32,0.391},{0.335,0.71},{0.463,-0.094},{1.454,-0.595},{1.422,-0.499},{1.338,0.269},{0.394,0.911},{0.133,0.171},{0.224,-0.588},{1.286,-1.039},{1.345,-0.053},{0.623,0.797},{0.432,1.455},{0.436,1.452},{0.662,1.507},{-0.239,1.225},{-0.535,0.176},{-0.991,-0.724},{0.116,-0.749},{-0.032,0.393},{-0.124,0.628},{-1.25,0.375},{-0.673,0.149},{-0.384,0.742},{0.736,0.675},{0.036,-0.194},{0.554,-0.171},{0.446,0.369},{1.091,0.492},{0.936,-0.606},{0.915,-1.371},{-0.017,-1.215},{-0.118,-0.067},{-0.945,-0.084},{0.149,0.1},{0.487,0.005},{0.478,0.819},{-0.661,0.766},{-1.139,-0.27},{-0.634,-0.102},{0.474,0.213},{0.757,0.203},{0.089,-0.398},{-0.791,-1.063},{-1.277,-0.949},{-1.063,-0.468},{-1.063,0.468},{-0.124,0.887},{0.117,-0.127},{-0.113,-0.491},{-0.783,0.11},{-0.152,0.4},{-0.127,0.494},{-0.356,-0.556},{-0.292,-0.359},{0.368,0.008},{0.781,-0.083},{0.131,0.567},{0.571,-0.145},{0.811,0.898},{0.365,0.568},{0.191,0.284},{-0.299,0.366},{0.016,0.662},{-0.877,0.821},{-0.992,0.774},{-0.591,0.78},{-0.644,1.182},{0.176,0.486},{-0.463,-0.425},{-0.36,-0.905},{-1.238,-0.245},{-0.215,0.099},{0.394,1.007},{1.188,0.882},{1.124,1.169},{1.09,0.045},{0.055,-0.233},{-1.036,-0.482},{-1.675,0.324},{-0.689,0.659},{-0.64,0.409},{0.128,0.693},{-0.344,-0.285},{0.482,0.444},{0.745,-0.359},{0.336,-0.123},{0.536,-0.91},{-0.45,-0.952},{0.021,-0.037},{0.077,0.091},{0.531,-0.164},{-0.005,-0.52},{-0.086,-0.022},{0.23,0.056},{1.139,0.272},{0.41,0.456},{0.011,1.522},{-0.779,0.682},{-0.198,0.643},{-0.328,-0.45},{-0.256,-0.513},{-0.099,-1.313},{-0.127,-0.273},{0.016,-0.35},{-0.715,0.491},{-0.785,-0.492},{-0.478,-0.517},{-0.782,-1.194},{0.13,-0.763},{-0.461,0.122},{-0.366,-0.069},{-0.365,-0.013},{-0.441,-0.479},{-0.557,-0.174},{-0.585,-0.371},{-0.057,0.354},{1.07,0.225},{0.261,-0.112},{-0.277,-0.789},{-1.379,-0.791},{-1.634,-0.015},{-1.288,0.618},{-0.161,0.802},{0.89,0.325},{0.541,-0.294},{0.508,-0.11},{-0.202,0.657},{0.417,0.169},{-0.609,-0.343},{-0.992,-1.038},{-1.157,-1.028},{-0.449,-1.242},{0.476,-1.543},{0.851,-1.494},{0.518,-1.53},{-0.161,-1.569},{-0.11,-1.54},{-0.403,-0.556},{0.346,0.308},{0.013,1.373},{-0.148,1.098},{-0.59,1.296},{-0.865,1.213},{-0.779,1.402},{-0.625,0.266},{-0.848,-0.475},{-0.911,-1.021},{-1.222,0.091},{-1.27,0.426},{-0.727,1.219},{0.014,0.685},{0.786,0.055},{1.329,-0.349},{0.659,-0.938},{0.839,-0.83},{0.743,-0.648},{0.305,0.148},{0.501,0.597},{0.621,0.187},{1.597,-0.407},{0.644,-0.861},{-0.25,-0.326},{-0.706,-0.535},{-0.267,0.477},{0.622,0.09},{0.689,0.093},{1.157,-0.256},{1.128,-0.148},{0.545,0.66},{-0.421,0.055},{-0.491,0.188},{0.613,-0.063},{0.485,0.186},{-0.225,0.377},{-0.965,-0.16},{-0.035,0.417},{0.374,0.443},{0.393,0.438},{0.159,-0.569},{-0.405,-0.698},{0.173,-0.522},{-0.535,0.1},{-0.57,-0.709},{-0.757,0.196},{-0.75,0.026},{-0.847,0.174},{-0.702,-0.773},{-0.428,-0.166},{0.361,-0.441},{0.236,0.497},{0.17,0.452},{-0.589,1.262},{-1.359,0.47},{-0.627,-0.423},{0.011,-0.16},{0.475,0.695},{0.445,0.672},{0.875,0.037},{0.805,-1.105},{0.707,-1.164},{-0.069,-0.549},{0.064,0.595},{-0.306,1.681},{-0.463,1.592},{-1.046,1.154},{-0.511,0.184},{0.348,0.023},{0.342,-0.004},{-0.596,0.17},{-1.413,0.361},{-1.346,-0.041},{-1.389,0.268},{-1.334,0.3},{-0.441,0.168},{-0.34,-0.242},{0.241,-1.238},{-0.703,-0.988},{0.24,-0.985},{0.029,0.064},{0.036,0.043},{-0.988,0.548},{-0.539,0.138},{-0.319,-0.147},{-0.321,-0.155},{-0.349,-0.079},{-0.602,0.423},{0.159,-0.281},{-0.941,-0.436},{-0.002,-0.91},{0.203,-0.775},{0.332,-1.222},{-0.588,-0.922},{-1.543,-0.318},{-0.532,-0.06},{-0.513,-0.119},{0.605,-0.294},{-0.269,0.305},{-0.018,0.014},{-0.765,0.54},{-0.026,0.434},{0.2,1.509},{0.904,0.737},{-0.026,0.062},{-0.542,-0.507},{-0.989,0.284},{-0.894,0.162},{-0.645,0.631},{-0.302,-0.325},{-0.041,0.649},{0.022,-0.338},{-0.984,0.088},{-1.253,-0.066},{-0.801,-0.101},{-0.774,-0.321},{-0.72,-1.181},{-0.761,-1.193},{-0.385,-1.564},{-0.582,-1.275},{-1.165,-1.091},{-0.714,-0.035},{0.4,-0.007},{1.172,0.839},{1.437,0.529},{0.315,0.799},{0.271,-0.172},{-0.787,-0.107},{-0.388,0.316},{-0.842,0.262},{-0.304,0.577},{0.22,-0.427},{0.528,-0.433},{0.853,-0.55},{0.696,0.441},{0.622,0.427},{0.284,-0.61},{0.335,-1.669},{0.588,-1.575},{0.715,-1.558},{0.587,-1.603},{0.812,-0.941},{0.14,-0.602},{-0.563,-0.06},{-0.763,0.219},{-0.598,0.885},{-0.48,1.256},{-1.285,0.442},{-1.447,-0.23},{-1.009,-1.157},{-0.857,-0.315},{-0.604,0.42},{-0.386,1.54},{0.42,0.763},{1.017,0.736},{0.41,-0.213},{-0.567,0.401},{-1.441,0.084},{-0.826,-0.051},{-0.862,-0.644},{-0.356,-1.383},{-0.508,-1.418},{-0.231,-0.623},{-0.144,-0.624},{-0.141,0.526},{-0.079,0.549},{0.223,0.659},{-0.078,0.607},{-0.438,0.279},{-1.341,0.616},{-1.644,-0.084},{-0.909,0.233},{-0.618,-0.147},{0.407,0.357},{-0.371,-0.229},{-0.624,0.039},{-0.99,0.28},{0.123,0.115},{0.95,0.848},{1.243,-0.132},{1.262,-0.075},{1.112,-0.01},{0.24,0.067},{0.069,-0.209},{-0.085,-1.343},{-0.188,-0.933},{-1.138,-0.38},{-1.41,-0.311},{-1.263,-0.775},{-1.277,-0.897},{-0.615,-0.817},{-0.761,-0.342},{0.234,0.055},{-0.337,-0.064},{-0.11,0.315},{-0.246,0.42},{0.138,1.509},{1.022,1.252},{0.811,0.175},{0.639,0.21},{-0.019,0.569},{-0.007,1.713},{-0.243,0.597},{-0.082,-0.544},{-0.602,-0.739},{0.18,-0.159},{0.368,0.946},{1.014,1.108},{0.159,0.563},{-0.203,0.595},{0.003,0.458},{0.762,1.285},{0.753,0.164},{-0.094,0.147},{-0.797,-0.708},{-0.802,-0.706},{0.204,-1.142},{0.051,-0.172},{0.019,0.935},{-1.122,1.101},{-0.933,0.118},{-1.128,0.009},{-1.136,-0.174},{-0.497,0.733},{-0.128,-0.284},{0.458,-0.794},{0.578,-1.236},{0.024,-0.8},{0.37,0.23},{-0.554,-0.145},{0.511,0.276},{0.478,-0.653},{1.405,-0.139},{1.397,-0.125},{0.598,0.021},{0.566,-0.232},{-0.415,-0.211},{0.408,-0.341},{-0.633,0.147},{0.347,-0.464},{-0.455,-0.362},{-0.534,-0.682},{-0.47,-0.247},{0.101,-0.454},{0.201,-0.751},{0.099,-1.241},{0.535,-0.512},{1.456,0.182},{1.357,0.081},{0.632,-0.635},{0.179,-1.581},{-0.757,-1.136},{-0.33,-1.103},{0.126,-0.16},{1.28,-0.123},{1.573,0.218},{1.681,-0.305},{0.841,-0.848},{0.419,-0.108},{0.257,0.473},{0.271,0.465},{0.158,0.479},{-0.311,-0.516},{-0.639,0.031},{-0.579,-1.118},{-0.037,-0.207},{0.276,0.28},{0.451,1.375},{0.272,0.535},{0.746,0.559},{0.076,-0.357},{0.238,-0.218},{0.064,-0.18},{-0.086,0.139},{-0.135,0.086},{0.122,-0.988},{1.065,-0.471},{0.395,-0.566},{0.667,-0.186},{0.619,-1.107},{0.319,-0.694},{0.207,-0.218},{0.459,0.212},{0.799,-0.221},{-0.044,-0.155},{-0.172,-0.47},{-0.446,0.345},{0.044,0.489},{-0.825,0.458},{0.191,-0.09},{0.585,-0.356},{1.583,0.043},{0.563,0.584},{0.596,0.52},{0.35,0.043},{1.073,0.301},{0.139,-0.346},{-0.536,-0.336},{-0.909,-1.427},{-0.009,-1.323},{0.572,-1.386},{1.298,-0.924},{1.373,-0.509},{0.648,-0.291},{0.04,-0.774},{0.045,-0.971},{0.672,-1.222},{0.169,-0.846},{-0.899,-0.465},{-0.519,-0.157},{0.598,-0.003},{0.85,-0.82},{0.797,-0.909},{-0.279,-1.152},{0.038,-0.056},{-0.359,0.858},{-0.367,1.418},{-0.437,0.268},{-1.064,-0.154},{-0.853,-0.921},{-0.427,0.044},{-0.289,0.289},{-0.093,1.353},{-1.007,1.276},{-1.157,0.978},{-0.499,0.562},{-0.568,0.097},{0.052,0.573},{-1.072,0.527},{0.058,0.623},{-0.539,-0.139},{-0.426,0.11},{-1.15,0.727},{-0.477,0.35},{0.061,-0.577},{0.71,-1.425},{0.551,-0.285},{0.924,-0.067},{-0.009,0.604},{-0.536,0.172},{-1.51,0.269},{-1.355,0.393},{-1.038,0.773},{-0.211,1.517},{-0.499,0.898},{-0.78,0.618},{-1.031,0.705},{-0.071,0.397},{0.707,0.671},{1.21,-0.039},{0.275,0.586},{0.593,0.146},{-0.123,0.838},{0.905,0.944},{0.374,1.442},{1.076,0.704},{0.454,0.956},{-0.098,0.647},{-0.171,1.157},{0.523,0.739},{1.582,0.655},{0.543,0.453},{-0.366,0.769},{-1.32,0.175},{-1.333,0.007},{-0.838,0.107},{-0.178,-0.002},{0.22,0.589},{0.565,-0.275},{0.763,-0.117},{0.576,-1.113},{0.593,-0.531},{0.706,-0.291},{0.83,-0.368},{0.155,-1.197},{-0.009,-0.662},{0.673,0.236},{0.347,0.491},{0.145,-0.466},{0.259,-1.0},{1.206,-1.061},{0.617,-0.946},{0.376,-1.27},{-0.443,-1.356},{-0.273,-0.396},{-0.41,0.638},{0.123,0.531},{-0.19,-0.226},{-0.23,-0.215},{0.089,0.025},{0.443,-0.301},{0.84,-0.643},{0.518,0.224},{0.981,1.275},{-0.124,0.974},{0.109,0.841},{-0.483,-0.15},{0.183,-0.638},{-0.727,-1.32},{-0.691,-0.322},{-0.258,0.483},{0.496,0.22},{0.752,-0.867},{-0.332,-0.947},{-0.283,0.078},{0.263,0.427},{0.707,0.838},{0.814,-0.082},{0.637,-0.31},{0.465,-0.374},{0.631,0.178},{-0.3,0.641},{0.241,0.656},{-0.805,0.209},{-0.804,0.18},{-0.973,-0.908},{-1.032,-0.398},{0.096,-0.547},{0.515,-0.252},{0.482,-0.43},{-0.319,0.262},{-0.602,0.005},{0.55,-0.066},{0.274,-0.824},{-0.213,0.223},{-0.355,0.66},{0.01,1.452},{-0.141,0.532},{-1.043,-0.186},{-1.013,-0.178},{-1.084,0.543},{-1.191,0.906},{-0.568,0.645},{-0.084,-0.248},{-0.073,-0.388},{-0.058,-0.414},{-0.574,-0.098},{0.426,0.396},{-0.658,0.084},{-0.718,0.298},{-0.711,-0.457},{0.211,0.041},{0.471,-0.395},{0.504,0.309},{0.698,0.052},{1.452,0.16},{1.507,-0.404},{0.449,-0.354},{-0.175,-0.525},{-0.182,-0.539},{0.371,-0.218},{0.902,-0.133},{-0.195,0.077},{-0.803,-0.571},{-0.623,-0.348},{-0.588,-0.513},{-0.1,-1.012},{-0.52,-1.341},{-0.556,-1.118},{-0.025,-0.913},{-0.433,0.146},{-0.219,-0.323},{-1.237,-0.041},{-0.526,-0.941},{-0.694,-0.719},{-0.477,-1.09},{-0.31,-0.729},{0.756,-0.286},{0.741,0.614},{0.743,0.65},{-0.288,0.138},{-0.215,0.189},{-1.163,0.643},{-0.723,1.513},{-0.87,1.387},{0.02,1.198},{-0.491,0.516},{0.464,-0.12},{0.514,-0.475},{0.506,-0.417},{0.124,0.411},{0.133,0.5},{0.139,0.454},{0.471,-0.454},{0.431,-0.228},{0.455,0.058},{0.038,-0.173},{-1.07,-0.475},{-0.373,-1.223},{-0.846,-0.261},{-0.662,-0.599},{-0.878,-0.616},{-1.002,-1.171},{-0.041,-0.681},{-0.17,0.437},{-0.077,0.954},{-1.122,1.228},{-1.505,0.625},{-1.303,-0.24},{-0.379,-0.932},{0.206,-0.297},{1.027,0.347},{0.367,1.244},{0.879,0.912},{0.589,0.275},{0.576,-0.798},{0.495,-1.415},{0.712,-0.601},{1.505,-0.135},{1.384,-0.243},{0.502,-0.973},{0.03,-0.337},{0.174,0.487},{0.945,0.476},{0.549,-0.589},{-0.485,-0.84},{-1.442,-0.417},{-1.459,0.566},{-0.514,0.914},{0.639,0.89},{0.427,0.161},{0.304,0.241},{-0.729,-0.077},{0.211,-0.235},{-0.367,-0.278},{-0.289,0.511},{-0.749,1.488},{-0.867,1.379},{-0.982,0.643},{-1.468,0.296},{-1.221,0.471},{-1.3,0.695},{-0.202,0.366},{0.342,0.286},{1.337,0.756},{0.652,1.421},{-0.268,1.012},{-0.114,0.616},{0.236,-0.478},{0.743,0.043},{0.494,-0.43},{0.805,0.29},{1.379,-0.005},{0.996,1.045},{0.015,0.475},{-1.068,0.181},{-1.519,-0.114},{-1.64,0.412},{-0.542,0.677},{-0.567,0.168},{-0.098,-0.551},{-1.123,-1.081},{-0.38,-1.388},{0.287,-0.827},{1.323,-0.771},{1.619,0.036},{1.615,0.109},{0.867,0.869},{0.424,1.172},{-0.029,1.673},{-0.127,0.654},{-0.746,-0.09},{-1.379,-0.92},{-1.519,-0.792},{-1.385,-0.224},{-0.89,-0.535},{0.026,-0.525},{0.027,-0.524},{-0.523,-0.052},{-0.415,0.198},{-0.501,-0.485},{0.261,-0.924},{-0.69,-0.395},{-0.543,0.344},{-0.266,0.555},{0.017,0.691},{0.353,-0.341},{0.304,-0.401},{0.755,-0.512},{0.207,-0.037},{0.205,-0.039},{-0.055,0.073},{0.391,-0.389},{-0.108,0.578},{-0.007,0.552},{0.63,1.38},{1.007,1.301},{1.285,1.089},{1.251,0.504},{0.491,-0.337},{-0.532,-0.843},{-1.494,-0.839},{-1.432,-0.073},{-1.417,-0.114},{-0.479,0.558},{0.489,0.233},{0.787,0.974},{-0.098,0.233},{-1.163,0.437},{-1.127,0.452},{-1.014,1.32},{-0.411,1.59},{-0.781,1.129},{-0.771,1.136},{-1.282,0.155},{-1.068,-0.377},{-1.323,-0.734},{-0.715,0.219},{-0.934,0.652},{-0.175,1.062},{-0.329,-0.052},{-0.302,-0.21},{-0.096,-1.167},{-0.573,-0.981},{0.516,-0.598},{0.345,0.345},{0.622,0.177},{0.076,-0.606},{0.342,-0.842},{1.051,-0.145},{0.48,0.425},{-0.267,-0.388},{-0.617,0.01},{0.526,-0.101},{0.875,0.988},{0.255,0.043},{0.261,0.074},{0.234,0.078},{0.157,0.797},{-0.562,1.442},{-0.913,1.375},{-0.967,1.268},{-0.258,0.852},{0.509,0.04},{0.554,-0.461},{0.159,-1.156},{0.066,-0.43},{0.851,0.366},{0.202,0.605},{0.38,0.129},{-0.486,-0.342},{0.438,-0.401},{0.384,-0.594},{0.384,-0.601},{0.479,-0.01},{-0.609,0.132},{-0.577,0.302},{-1.303,0.631},{-0.212,0.981},{0.797,1.132},{1.24,1.106},{0.52,1.404},{-0.012,1.635},{0.258,1.364},{0.239,1.356},{0.767,0.436},{0.147,0.757},{0.558,0.765},{-0.44,0.899},{-0.913,0.41},{-1.658,-0.31},{-1.699,-0.102},{-1.275,0.376},{-1.21,0.239},{-0.822,0.79},{-0.772,0.801},{-0.383,1.684},{-0.687,1.438},{-0.061,0.637},{-0.176,0.605},{0.651,-0.166},{0.596,-0.264},{0.232,-0.758},{0.445,-0.471},{-0.522,0.158},{-0.523,0.149},{-1.643,0.405},{-1.641,0.408},{-0.683,0.807},{-0.559,0.373},{0.232,-0.423},{-0.686,-0.643},{0.302,-0.488},{0.531,-0.226},{1.569,-0.726},{1.604,-0.58},{1.062,0.229},{0.033,0.752},{-0.621,0.242},{-0.6,-0.912},{-0.046,-1.726},{-0.454,-0.846},{-0.674,0.268},{-0.406,0.348},{0.263,0.589},{-0.043,0.306},{-0.698,0.351},{-0.42,0.154},{0.658,-0.241},{0.484,0.429},{0.365,0.545},{0.139,0.215},{0.3,-0.444},{-0.153,-1.477},{-0.727,-1.532},{-0.79,-0.713},{-1.193,0.11},{-0.929,0.058},{-1.047,-0.481},{-0.756,-1.269},{-0.306,-1.021},{0.567,-0.379},{0.636,0.707},{0.166,1.614},{-0.182,1.709},{-0.322,1.649},{-0.761,0.692},{-0.39,-0.35},{-0.645,-0.677},{-0.786,-0.256},{-0.991,-0.352},{-0.099,-0.986},{0.292,-1.575},{-0.034,-1.56},{0.072,-0.725},{0.656,-0.594},{1.415,-0.144},{0.402,-0.403},{0.55,-0.17},{0.293,-0.56},{0.577,-0.166},{-0.487,-0.242},{-0.392,-0.166},{-0.495,-1.097},{-0.29,-0.351},{-1.135,-0.318},{-0.554,-0.434},{-0.739,-0.623},{-0.711,-0.652},{-0.97,0.466},{-0.926,-0.194},{-1.032,0.47},{-1.354,-0.531},{-0.592,0.316},{0.489,0.179},{0.584,0.109},{-0.304,-0.343},{-0.563,0.025},{-0.749,0.847},{0.349,0.567},{0.103,-0.497},{0.035,-0.633},{-0.382,0.181},{-0.566,0.192},{0.541,0.14},{-0.137,-0.357},{0.565,0.22},{-0.164,0.636},{0.563,1.122},{-0.092,0.536},{0.388,0.471},{-0.026,0.43},{-0.169,0.469},{-0.179,0.475},{-0.413,0.261},{-0.669,1.119},{-1.544,0.572},{-0.479,0.34},{-0.183,0.563},{0.512,0.052},{-0.427,0.43},{-0.107,0.442},{-0.767,1.213},{-0.019,1.2},{0.212,1.083},{0.176,0.826},{-0.172,0.968},{-0.921,0.089},{0.217,0.012},{-0.043,-0.034},{0.399,-0.172},{0.305,-0.38},{0.084,-1.274},{0.591,-0.79},{-0.442,-0.578},{-0.161,-0.767},{-0.685,-0.101},{0.443,0.146},{0.725,1.264},{0.467,0.151},{-0.642,-0.161},{-0.457,-1.22},{-0.799,-0.521},{-0.096,0.224},{-0.021,0.279},{0.524,0.694},{-0.006,0.58},{0.177,1.165},{0.204,0.011},{0.15,-0.041},{-0.945,0.025},{-1.473,0.873},{-0.683,0.035},{0.201,-0.639},{0.845,-0.348},{0.289,-0.444},{0.424,0.335},{-0.212,-0.512},{0.405,-0.358},{0.462,-0.884},{1.257,-0.101},{1.384,0.121},{1.334,0.02},{1.229,-1.023},{0.385,-1.353},{-0.152,-0.469},{-0.265,-0.496},{-0.548,-0.059},{0.031,-0.865},{0.161,-0.832},{0.215,-1.022},{-0.128,-0.245},{-0.557,0.827},{0.534,1.159},{0.524,0.063},{1.266,-0.213},{1.195,-0.007},{1.521,0.257},{0.609,-0.42},{-0.467,-0.763},{-1.545,-0.517},{-1.454,-0.586},{-0.604,-1.037},{-0.572,-1.193},{-0.845,-0.727},{-0.591,0.012},{0.526,0.145},{0.723,0.604},{0.146,0.948},{-0.085,1.474},{-0.167,0.694},{-0.696,0.151},{-0.468,-0.226},{-0.237,0.649},{0.744,0.204},{0.158,0.694},{-0.122,-0.103},{-0.991,0.651},{-0.41,-0.04},{-0.298,-0.188},{0.139,-1.107},{-0.962,-0.778},{-0.296,-0.872},{-0.749,-0.615},{-0.74,-0.595},{-1.276,-0.595},{-0.376,0.122},{-0.422,-0.187},{-0.111,0.9},{-0.022,0.776},{-0.026,0.839},{-0.499,-0.121},{-0.625,0.037},{-0.127,-0.525},{-0.16,-0.484},{-0.587,-1.492},{-0.107,-0.504},{0.819,0.186},{1.167,1.252},{0.99,0.303},{0.34,0.504},{-0.099,-0.548},{-0.314,-0.593},{-0.172,-1.714},{0.341,-0.718},{0.514,-0.689},{0.639,0.459},{0.201,0.598},{0.536,0.887},{0.051,0.725},{0.299,0.696},{-0.189,0.378},{0.654,-0.41},{0.824,-0.505},{1.323,-0.166},{0.504,-0.219},{0.354,-1.208},{0.378,-0.794},{0.957,-0.905},{0.225,-0.118},{-0.814,0.013},{-1.11,-0.013},{-0.821,-0.79},{0.23,-1.231},{0.76,-0.277},{0.513,0.574},{0.519,0.809},{0.592,0.707},{1.623,0.554},{0.842,0.99},{0.392,0.131},{-0.583,-0.431},{0.008,-1.404},{0.532,-0.818},{0.464,-0.73},{0.346,0.222},{0.196,-0.176},{0.554,-0.434},{0.591,-1.446},{0.734,-0.974},{1.44,-0.341},{0.604,-0.049},{-0.475,-0.407},{-0.888,-1.032},{-0.898,-0.657},{-0.743,0.075},{-0.633,0.119},{0.098,0.496},{0.84,0.464},{0.006,1.095},{0.233,0.956},{-0.199,-0.045},{0.888,-0.412},{0.512,-1.397},{0.501,-1.397},{0.536,-1.303},{-0.014,-0.474},{-0.198,0.628},{-1.332,0.777},{-1.389,0.574},{-0.58,0.121},{-0.075,0.697},{-0.049,0.825},{-1.175,0.587},{-1.452,0.475},{-1.262,-0.155},{-0.142,-0.107},{-0.21,-0.968},{0.066,-1.088},{-0.917,-1.37},{-0.887,-0.539},{-0.228,0.077},{0.362,-0.076},{1.224,-0.833},{1.106,-0.526},{0.612,0.505},{0.302,1.385},{0.284,1.407},{0.872,1.439},{0.767,0.312},{0.886,0.086},{0.943,0.052},{0.49,1.05},{0.492,0.761},{0.207,-0.293},{0.21,-0.29},{-0.204,0.409},{0.284,0.75},{0.229,0.692},{-0.494,0.115},{-1.016,-0.227},{-0.936,-0.148},{-0.894,0.088},{-1.448,0.845},{-0.747,0.867},{-0.106,0.081},{0.923,0.222},{1.112,-0.488},{1.465,0.429},{0.601,0.54},{0.618,0.582},{0.497,0.701},{0.307,0.335},{-0.001,1.061},{-0.375,1.17},{-0.07,1.615},{-0.851,1.274},{-0.333,0.38},{0.211,0.376},{0.819,0.764},{0.673,0.611},{0.451,0.679},{0.619,-0.425},{0.506,0.578},{0.988,-0.212},{1.074,-0.166},{0.275,-0.661},{0.316,-0.412},{0.511,-0.197},{0.714,-0.676},{-0.145,-1.213},{-0.839,-0.397},{-1.043,0.064},{-0.734,1.143},{-0.88,0.122},{0.252,0.262},{0.487,0.199},{1.145,1.149},{0.476,0.424},{-0.275,-0.397},{-1.106,-0.591},{-1.208,-0.561},{-0.32,0.163},{0.288,0.45},{0.393,1.552},{-0.343,1.604},{-0.296,1.593},{-0.424,0.501},{-0.262,0.582},{-0.507,-0.545},{0.163,-0.402},{-0.229,-0.84},{-0.673,-0.478},{-0.77,0.375},{-0.508,0.753},{0.568,0.749},{-0.204,0.657},{0.425,-0.311},{0.017,0.463},{0.901,-0.28},{1.042,-0.144},{0.354,-0.561},{0.159,-0.715},{-0.021,0.128},{0.289,0.503},{-0.48,1.279},{-1.208,1.149},{-0.396,0.754},{-0.373,0.198},{0.58,0.096},{-0.107,-0.594},{0.584,0.248},{0.471,0.398},{0.109,0.649},{-0.063,-0.47},{-0.119,-1.355},{0.932,-0.922},{1.047,0.215},{0.721,0.103},{0.674,0.237},{0.8,-0.835},{0.379,0.153},{0.287,-0.491},{-0.533,-0.14},{-0.123,-1.128},{0.027,-0.706},{0.278,-0.053},{-0.132,0.936},{-0.629,0.331},{-0.806,0.16},{-0.758,0.202},{-0.487,1.233},{-0.233,0.382},{0.342,0.462},{0.434,0.375},{0.763,0.338},{0.777,-0.725},{0.896,-0.96},{1.134,0.074},{1.37,0.265},{1.193,0.559},{1.328,-0.236},{0.613,0.624},{0.207,0.771},{-0.746,0.775},{-1.07,0.165},{-1.33,0.092},{-0.616,0.942},{0.036,0.459},{0.299,0.532},{0.381,0.487},{0.14,0.504},{0.28,-0.637},{-0.401,-1.568},{0.336,-1.045},{0.122,0.09},{0.162,0.06},{-0.324,-0.479},{0.1,-0.576},{0.263,0.458},{-0.101,1.536},{0.113,0.874},{-0.061,0.791},{0.675,0.63},{-0.444,0.888},{0.302,0.819},{-0.219,-0.102},{-0.114,-0.509},{-0.524,-0.335},{-0.998,0.461},{-0.153,1.237},{-0.571,0.257},{-0.38,-0.43},{-0.955,-1.409},{-0.433,-1.574},{-0.572,-0.79},{-0.931,-0.396},{-1.069,0.748},{-1.156,0.329},{-0.82,1.01},{-1.361,0.347},{-0.744,-0.128},{-0.64,-1.227},{0.189,-1.657},{0.45,-1.57},{0.544,-0.427},{-0.013,0.583},{-0.844,0.825},{-1.391,0.336},{-0.892,-0.699},{0.012,-0.886},{1.159,-0.96},{0.583,-0.858},{0.266,0.15},{0.221,0.36},{0.162,0.418},{-0.465,-0.286},{-0.629,-0.066},{-0.061,-0.248},{-0.072,-0.057},{-1.008,-0.611},{-1.433,0.449},{-1.217,0.842},{-0.277,0.511},{0.359,-0.452},{0.961,-1.428},{0.463,-0.423},{0.529,-0.366},{-0.244,-0.075},{-0.691,-0.563},{-1.572,-0.489},{-0.571,-0.589},{-0.549,-0.491},{-0.631,0.009},{-0.896,-0.198},{0.068,-0.776},{0.08,-0.741},{0.449,-0.177},{-0.134,0.779},{0.94,0.357},{0.451,0.902},{1.05,-0.036},{-0.059,0.226},{-0.695,-0.525},{-1.298,-0.689},{-0.444,-0.224},{0.648,0.151},{0.307,0.963},{0.053,1.034},{-0.142,1.298},{0.384,0.46},{0.498,-0.678},{-0.385,-1.359},{-0.763,-0.336},{-1.432,-0.003},{-1.175,0.725},{-0.486,0.76},{-0.509,1.151},{-0.281,0.068},{-0.564,-0.988},{0.33,-1.618},{-0.185,-1.172},{-0.495,-1.105},{-1.359,-0.879},{-0.494,-0.259},{-0.069,0.807},{0.454,0.471},{-0.123,-0.529},{0.111,-1.514},{-0.07,-1.484},{0.405,-0.435},{0.048,0.57},{0.024,0.579},{0.399,0.077},{0.089,-1.004},{0.775,-0.143},{-0.025,-0.715},{-0.121,0.228},{-0.789,-0.64},{-0.114,0.252},{0.834,-0.268},{0.669,-0.179},{0.793,-0.482},{0.764,-0.596},{0.619,0.152},{-0.532,0.068},{-1.552,-0.061},{-0.609,0.015},{-0.042,-0.534},{0.883,0.156},{0.993,-0.371},{1.396,0.629},{0.872,-0.308},{0.784,0.189},{0.679,-0.734},{1.205,-0.524},{1.138,-1.279},{0.58,-1.288},{-0.439,-1.023},{-1.068,-1.138},{-1.3,-0.343},{-0.218,-0.509},{-0.495,0.298},{0.224,0.549},{-0.446,0.257},{0.63,-0.114},{0.374,-1.226},{-0.011,-0.869},{-0.005,-0.821},{-0.467,-0.532},{-0.434,-0.061},{-1.307,-0.509},{-0.907,0.347},{0.158,0.226},{-0.111,0.828},{-0.465,0.616},{-0.938,-0.108},{0.085,-0.569},{0.022,-1.182},{0.249,-0.123},{-0.149,0.805},{0.929,0.926},{0.465,0.995},{0.955,0.238},{0.869,0.702},{0.46,0.272},{-0.664,0.413},{-1.316,0.635},{-1.118,0.061},{-0.784,-0.422},{-0.166,-0.599},{0.754,-0.313},{1.309,-0.273},{1.045,-0.096},{0.628,0.625},{0.849,1.329},{0.1,0.698},{0.057,-0.433},{0.05,-0.416},{0.066,-0.179},{-0.141,0.957},{-0.953,1.225},{-0.14,1.586},{0.06,0.449},{0.852,-0.329},{0.82,-1.378},{0.472,-0.292},{-0.448,-0.421},{-1.156,0.427},{-0.895,-0.665},{-0.998,-0.521},{-1.091,-0.885},{-1.407,-0.791},{-0.453,-0.906},{-0.063,-1.405},{0.599,-1.384},{0.686,-1.248},{0.976,-1.269},{0.329,-0.315},{0.211,-0.484},{0.682,0.036},{1.561,-0.467},{0.782,0.384},{0.726,0.684},{0.717,0.593},{1.664,0.135},{1.683,0.094},{0.544,0.107},{-0.419,-0.308},{-0.382,-0.46},{-0.282,-0.034},{0.557,0.037},{-0.223,0.517},{0.027,-0.352},{0.147,-0.063},{0.455,-0.034},{0.38,0.004},{-0.504,0.558},{-1.13,-0.252},{-0.419,-0.157},{-0.152,-0.068},{-0.157,0.405},{-0.004,0.705},{-0.077,0.695},{0.686,-0.063},{0.662,0.229},{0.341,-0.714},{-0.45,-0.037},{-1.084,-0.799},{-0.07,-0.431},{1.062,-0.517},{1.272,0.618},{0.182,0.362},{-0.41,-0.278},{-1.099,-0.946},{-0.392,-1.225},{0.097,-0.982},{1.088,-1.27},{1.315,-1.122},{0.767,-0.216},{0.644,0.67},{-0.238,0.718},{-0.56,0.564},{-0.289,0.163},{-0.323,0.808},{0.184,0.957},{-0.79,0.452},{-0.09,0.694},{-0.148,-0.448},{-0.17,-0.425},{-0.524,-1.522},{-0.014,-0.809},{0.623,0.118},{0.362,0.269},{-0.684,0.442},{-1.435,0.11},{-1.521,0.22},{-0.745,0.407},{-0.782,0.232},{-0.863,0.55},{-1.698,0.244},{-0.656,0.557},{-0.146,1.108},{0.86,0.568},{-0.142,0.012},{-0.653,-0.567},{-1.303,0.326},{-1.26,0.84},{-0.349,0.374},{0.387,-0.355},{0.308,-0.584},{-0.475,-0.475},{-0.484,-0.499},{0.663,-0.634},{1.031,-0.843},{0.005,-0.326},{-0.388,0.285},{0.151,1.207},{0.979,1.366},{0.684,0.252},{-0.291,0.158},{-0.858,-0.839},{-0.901,0.282},{-0.682,0.519},{-1.007,1.218},{-0.511,0.195},{0.232,0.067},{0.218,0.008},{-0.404,0.979},{-1.237,0.184},{-0.478,-0.469},{-0.26,-0.399},{-0.261,-0.398},{-0.746,-0.351},{-1.159,-0.601},{-1.317,0.014},{-0.463,0.647},{-0.153,0.875},{0.705,1.174},{0.445,1.531},{0.038,0.925},{-0.153,-0.126},{-0.994,-0.411},{-0.994,-0.409},{-0.551,0.027},{0.456,-0.517},{0.468,-0.59},{0.469,-0.339},{-0.545,-0.191},{0.177,0.488},{-0.759,0.807},{-0.639,1.387},{-0.434,0.383},{-0.254,-0.603},{0.596,-1.384},{0.785,-1.104},{0.685,-1.058},{-0.313,-0.729},{-1.385,-0.811},{-0.522,-0.233},{0.553,0.116},{0.498,0.311},{0.202,-0.276},{0.23,-0.332},{0.757,0.299},{-0.094,0.839},{-0.219,0.195},{-0.637,-0.037},{-0.089,-0.646},{-0.974,-0.553},{-0.09,-0.499},{0.447,0.351},{1.311,1.102},{0.848,0.129},{0.644,0.346},{0.126,-0.647},{0.55,0.364},{0.187,0.448},{0.513,1.554},{0.494,1.57},{0.762,0.458},{0.051,0.162},{-0.543,-0.817},{-1.232,0.044},{-0.159,-0.037},{-0.35,0.1},{-0.362,-0.527},{-1.047,-1.258},{-0.05,-0.796},{0.6,-1.046},{1.003,-0.995},{-0.134,-0.943},{0.228,-0.634},{0.515,-0.276},{0.502,-0.4},{-0.092,0.418},{-0.997,1.031},{-0.836,0.633},{-1.149,0.491},{-0.325,-0.297},{0.257,0.656},{0.702,-0.348},{-0.166,0.402},{-0.722,0.276},{-1.226,1.219},{-1.198,1.243},{-0.472,1.286},{0.497,0.675},{1.403,0.029},{1.301,0.087},{0.23,0.515},{-0.25,1.288},{-0.255,0.231},{0.606,-0.44},{1.055,-1.283},{0.643,-0.206},{-0.003,-0.195},{-0.185,0.549},{-0.506,0.284},{-0.072,1.325},{-0.248,1.407},{0.161,0.556},{-0.482,-0.22},{-0.097,-0.989},{0.128,0.143},{0.108,0.497},{-0.677,1.23},{-0.243,0.793},{0.191,0.083},{-0.047,-0.75},{-0.046,-0.756},{0.597,0.062},{1.51,-0.015},{1.521,-0.103},{1.082,-0.929},{1.006,-0.081},{0.872,0.258},{1.354,0.967},{1.388,0.938},{0.925,1.144},{0.083,1.512},{-0.32,1.658},{-0.177,0.517},{0.012,0.583},{0.362,0.478},{0.785,0.853},{0.304,0.353},{-0.496,-0.457},{-0.664,0.169},{-0.291,-0.442},{-0.381,-0.252},{-0.979,-0.156},{-0.897,-0.179},{-0.362,0.545},{-0.711,0.101},{-0.016,0.68},{0.539,0.327},{1.478,0.683},{0.334,0.56},{0.174,-0.105},{-0.318,0.014},{-0.324,0.2},{-1.247,0.815},{-0.71,-0.152},{-0.307,0.323},{0.673,-0.238},{0.086,-0.385},{-0.259,-0.675},{-0.678,-0.866},{-0.872,0.13},{-0.036,0.348},{-0.008,0.349},{0.087,-0.606},{-0.081,-0.529},{0.268,-0.381},{0.571,0.705},{0.137,-0.357},{-0.626,0.51},{-0.085,-0.149},{0.738,0.159},{0.637,-0.604},{0.513,-0.157},{-0.107,-0.532},{0.82,-0.57},{-0.197,-1.032},{0.393,-0.724},{-0.213,-0.917},{-0.186,-1.019},{-1.208,-0.481},{-0.494,0.226},{0.131,-0.147},{0.95,0.067},{0.239,0.472},{-0.407,1.171},{-1.082,0.237},{-0.375,-0.481},{0.326,-0.047},{0.786,-0.17},{0.119,0.557},{0.069,-0.574},{-0.285,0.511},{-0.173,-0.633},{-0.577,-0.545},{0.029,-1.523},{-0.272,-0.453},{0.622,0.018},{0.844,0.377},{0.575,-0.205},{-0.472,0.142},{-1.26,-0.288},{-0.985,-0.694},{-0.1,-1.431},{0.688,-0.998},{1.529,-0.311},{1.023,-0.481},{0.576,0.185},{-0.537,-0.11},{-0.024,0.068},{0.155,-0.004},{1.293,0.192},{0.466,0.173},{-0.26,-0.71},{-0.619,-0.264},{-0.755,0.353},{-0.905,0.772},{-0.651,0.577},{-0.648,0.158},{-0.564,0.429},{-1.602,0.16},{-0.492,0.31},{0.183,0.558},{0.641,-0.081},{-0.09,0.538},{0.067,-0.478},{-0.101,0.591},{-0.009,0.609},{-0.825,1.401},{-0.71,1.45},{-1.22,0.824},{-1.318,0.449},{-1.714,-0.227},{-0.98,0.381},{-0.042,-0.017},{1.074,-0.063},{0.395,-0.869},{-0.543,-0.475},{-1.141,0.27},{-1.085,0.864},{-0.091,1.316},{-0.09,0.164},{0.755,0.256},{0.697,0.309},{0.509,0.356},{-0.295,-0.47},{-0.084,-0.85},{-0.415,-0.2},{-0.569,0.19},{-1.558,-0.279},{-0.828,0.151},{-0.639,0.58},{0.114,1.448},{0.183,1.423},{0.801,0.466},{0.281,0.545},{-0.457,0.3},{-0.781,0.261},{-0.469,0.276},{0.598,0.118},{1.259,0.807},{1.705,0.276},{1.584,0.522},{0.999,0.98},{0.544,0.383},{0.646,-0.177},{1.044,-0.317},{0.702,0.78},{-0.414,1.06},{-0.422,1.067},{-0.325,1.097},{0.658,0.604},{0.114,-0.39},{-0.129,-0.509},{-0.814,-0.614},{-0.609,0.513},{0.33,-0.015},{1.05,0.858},{0.45,0.185},{-0.663,0.069},{-1.029,-0.866},{-1.023,-0.642},{-0.343,0.117},{-0.338,0.117},{-0.092,-0.493},{0.347,-1.066},{-0.209,-0.159},{0.522,-0.078},{-0.145,-0.636},{0.747,-1.365},{-0.072,-1.376},{-0.521,-0.6},{-1.481,-0.419},{-0.502,-0.071},{-0.119,0.279},{0.353,1.066},{-0.796,1.077},{-0.48,1.076},{-0.936,0.252},{-0.825,0.648},{-0.604,0.527},{-0.508,0.386},{-0.621,0.041},{-1.39,0.034},{-0.738,-0.105},{-0.256,-0.673},{0.697,-0.981},{0.449,0.126},{0.923,1.132},{0.727,1.457},{0.572,0.33},{0.226,0.47},{-0.713,-0.07},{-1.101,0.608},{-1.449,-0.451},{-0.466,-0.756},{-0.307,-1.296},{0.584,-0.878},{-0.406,-0.528},{-0.465,0.228},{-1.616,0.291},{-1.137,-0.226},{-0.296,-0.134},{0.313,0.444},{0.092,0.531},{0.288,0.03},{-0.321,-0.547},{0.029,0.512},{-1.122,0.576},{-0.545,0.576},{0.0,0.0},{0.545,-0.576},}

==> data/Dirichlet-p7927-H50.txt <==
{{1.36,0.129},{1.358,0.153},{1.256,0.205},{0.975,0.225},{1.108,0.068},{1.097,0.075},{1.194,0.107},{1.33,0.348},{1.205,0.308},{1.094,0.17},{0.89,0.145},{0.889,0.11},{1.084,-0.036},{0.892,-0.244},{0.86,-0.296},{0.753,-0.276},{0.62,-0.386},{0.372,-0.5},{0.238,-0.367},{0.057,-0.53},{0.009,-0.452},{0.07,-0.483},{0.089,-0.202},{0.35,-0.243},{0.372,-0.516},{0.371,-0.516},{0.219,-0.541},{-0.005,-0.656},{-0.014,-0.856},{0.038,-0.885},{0.027,-0.703},{0.041,-0.764},{0.218,-0.658},{-0.063,-0.688},{0.025,-0.452},{0.044,-0.186},{0.096,-0.312},{-0.129,-0.471},{-0.25,-0.279},{-0.452,-0.477},{-0.235,-0.658},{-0.245,-0.939},{-0.003,-1.023},{0.009,-0.88},{0.015,-0.841},{-0.151,-0.85},{-0.169,-1.125},{0.003,-0.958},{0.006,-0.914},{0.167,-1.041},{0.075,-1.225},{0.053,-1.328},{0.179,-1.38},{0.388,-1.523},{0.312,-1.267},{0.284,-1.528},{0.222,-1.28},{0.135,-1.549},{0.095,-1.633},{0.205,-1.513},{0.416,-1.478},{0.408,-1.403},{0.24,-1.356},{0.474,-1.257},{0.739,-1.354},{0.717,-1.623},{0.817,-1.387},{1.024,-1.195},{1.026,-1.209},{1.091,-1.301},{1.125,-1.174},{1.296,-1.011},{1.243,-1.289},{1.142,-1.08},{0.964,-0.992},{0.88,-1.097},{0.836,-0.87},{0.991,-0.634},{0.95,-0.398},{1.106,-0.345},{1.143,-0.421},{0.863,-0.396},{0.583,-0.363},{0.797,-0.467},{0.609,-0.45},{0.629,-0.461},{0.718,-0.209},{0.875,-0.229},{0.843,-0.23},{0.973,-0.272},{0.836,-0.048},{0.791,-0.044},{0.514,-0.018},{0.477,0.03},{0.75,-0.043},{0.876,-0.289},{0.839,-0.272},{0.681,-0.163},{0.404,-0.212},{0.387,-0.292},{0.479,-0.108},{0.4,0.107},{0.259,0.313},{0.329,0.46},{0.302,0.434},{0.282,0.71},{0.145,0.482},{0.306,0.696},{0.314,0.729},{0.033,0.767},{0.005,0.733},{-0.058,0.805},{0.048,0.747},{-0.188,0.859},{-0.357,0.773},{-0.239,1.03},{-0.353,1.075},{-0.53,0.857},{-0.301,0.77},{-0.23,1.032},{0.0,0.872},{-0.096,0.981},{-0.172,1.214},{-0.152,0.939},{-0.12,1.085},{0.154,1.017},{0.396,0.9},{0.354,0.641},{0.209,0.618},{0.232,0.727},{0.002,0.596},{0.011,0.516},{0.011,0.509},{0.077,0.608},{0.167,0.354},{0.119,0.374},{0.173,0.102},{0.246,0.264},{0.316,0.257},{0.196,0.289},{0.334,0.232},{0.508,0.352},{0.51,0.359},{0.339,0.134},{0.224,0.025},{0.157,0.3},{0.237,0.278},{0.326,0.014},{0.468,-0.09},{0.249,-0.128},{-0.021,-0.21},{-0.168,-0.437},{-0.128,-0.615},{-0.287,-0.498},{-0.318,-0.595},{-0.442,-0.64},{-0.459,-0.613},{-0.714,-0.722},{-0.462,-0.694},{-0.292,-0.576},{-0.522,-0.499},{-0.53,-0.75},{-0.385,-0.645},{-0.322,-0.888},{-0.416,-0.7},{-0.351,-0.773},{-0.319,-0.775},{-0.277,-0.794},{-0.393,-0.824},{-0.267,-1.035},{-0.473,-1.087},{-0.435,-1.106},{-0.285,-1.334},{-0.451,-1.133},{-0.427,-1.114},{-0.618,-0.941},{-0.774,-1.063},{-0.67,-0.97},{-0.636,-1.208},{-0.908,-1.185},{-0.946,-1.017},{-0.898,-1.077},{-0.668,-1.184},{-0.699,-1.252},{-0.609,-1.215},{-0.542,-1.458},{-0.611,-1.186},{-0.788,-1.358},{-0.953,-1.41},{-0.767,-1.409},{-0.779,-1.393},{-0.835,-1.489},{-0.683,-1.676},{-0.461,-1.56},{-0.62,-1.383},{-0.718,-1.461},{-0.584,-1.349},{-0.719,-1.101},{-0.763,-0.823},{-0.809,-0.735},{-0.639,-0.564},{-0.411,-0.399},{-0.221,-0.19},{-0.337,-0.372},{-0.079,-0.443},{0.083,-0.409},{0.337,-0.408},{0.424,-0.247},{0.217,-0.433},{0.14,-0.705},{0.292,-0.815},{0.138,-0.794},{0.034,-0.62},{-0.009,-0.603},{0.134,-0.513},{-0.092,-0.67},{-0.24,-0.876},{-0.306,-0.837},{-0.162,-0.62},{-0.279,-0.41},{-0.085,-0.377},{-0.265,-0.392},{-0.168,-0.266},{-0.032,-0.473},{-0.084,-0.648},{-0.095,-0.653},{0.061,-0.499},{-0.196,-0.524},{-0.279,-0.414},{-0.018,-0.401},{0.251,-0.445},{0.404,-0.209},{0.18,-0.058},{-0.033,0.129},{-0.081,0.366},{-0.266,0.58},{-0.147,0.344},{-0.016,0.371},{0.062,0.155},{0.101,0.307},{-0.139,0.179},{-0.086,0.322},{-0.219,0.545},{-0.498,0.576},{-0.22,0.551},{0.04,0.44},{-0.128,0.608},{0.079,0.497},{0.044,0.24},{0.108,0.138},{0.117,-0.135},{-0.141,-0.242},{-0.111,-0.384},{0.142,-0.422},{0.096,-0.221},{0.134,-0.246},{0.023,-0.326},{0.027,-0.324},{0.21,-0.109},{0.326,-0.099},{0.451,0.016},{0.435,0.032},{0.319,0.009},{0.529,0.088},{0.591,-0.174},{0.723,-0.204},{0.903,-0.007},{1.133,0.027},{1.043,0.087},{0.953,-0.168},{0.727,-0.17},{0.781,-0.406},{0.76,-0.473},{0.768,-0.192},{0.757,-0.12},{0.692,-0.193},{0.662,-0.118},{0.925,-0.066},{0.931,-0.001},{0.722,0.053},{0.702,-0.036},{0.677,-0.291},{0.954,-0.331},{1.189,-0.375},{1.029,-0.423},{1.135,-0.673},{0.916,-0.662},{0.959,-0.6},{1.139,-0.47},{1.146,-0.523},{1.214,-0.616},{1.197,-0.574},{1.444,-0.706},{1.701,-0.814},{1.66,-0.727},{1.476,-0.808},{1.368,-0.98},{1.264,-0.857},{1.442,-0.641},{1.506,-0.381},{1.415,-0.378},{1.651,-0.243},{1.491,-0.336},{1.495,-0.33},{1.284,-0.474},{1.286,-0.681},{1.383,-0.456},{1.357,-0.71},{1.281,-0.955},{1.108,-0.735},{0.866,-0.612},{0.86,-0.44},{0.895,-0.422},{0.899,-0.355},{0.83,-0.093},{0.917,0.108},{0.832,-0.16},{0.565,-0.112},{0.396,-0.249},{0.501,0.005},{0.75,0.055},{0.901,0.282},{0.648,0.31},{0.571,0.3},{0.74,0.146},{0.733,0.119},{0.752,-0.026},{0.623,-0.149},{0.655,-0.096},{0.865,-0.152},{0.82,-0.198},{0.846,0.057},{0.68,-0.083},{0.408,-0.119},{0.575,-0.073},{0.609,-0.065},{0.612,0.107},{0.594,0.072},{0.312,0.063},{0.265,0.175},{0.476,0.319},{0.223,0.195},{-0.051,0.248},{-0.309,0.35},{-0.536,0.189},{-0.394,0.212},{-0.398,0.248},{-0.575,0.123},{-0.78,0.128},{-0.693,-0.134},{-0.669,0.138},{-0.896,0.095},{-0.955,0.347},{-1.03,0.554},{-0.998,0.669},{-1.018,0.889},{-0.99,0.816},{-0.791,1.0},{-0.81,1.282},{-0.588,1.108},{-0.383,1.111},{-0.204,0.903},{-0.212,0.9},{-0.475,0.942},{-0.501,0.94},{-0.69,0.749},{-0.59,0.764},{-0.422,0.64},{-0.145,0.6},{-0.296,0.403},{-0.455,0.579},{-0.422,0.506},{-0.42,0.499},{-0.396,0.233},{-0.468,0.237},{-0.406,0.331},{-0.671,0.426},{-0.79,0.476},{-0.629,0.506},{-0.668,0.557},{-0.7,0.541},{-0.632,0.43},{-0.469,0.538},{-0.445,0.441},{-0.633,0.355},{-0.645,0.351},{-0.672,0.296},{-0.801,0.238},{-0.737,0.133},{-0.705,0.091},{-0.956,0.155},{-0.845,0.347},{-0.592,0.256},{-0.314,0.205},{-0.323,0.229},{-0.389,0.199},{-0.175,0.317},{0.091,0.238},{0.313,0.209},{0.098,0.341},{0.257,0.25},{0.395,0.333},{0.34,0.243},{0.333,0.245},{0.387,0.022},{0.434,-0.165},{0.167,-0.111},{0.164,-0.245},{0.22,-0.256},{0.241,-0.155},{0.206,-0.129},{0.045,0.099},{-0.01,0.057},{0.043,0.112},{-0.05,-0.11},{0.032,0.156},{-0.134,0.176},{-0.298,0.354},{-0.543,0.302},{-0.412,0.501},{-0.498,0.272},{-0.521,0.331},{-0.249,0.392},{-0.093,0.457},{-0.183,0.64},{-0.247,0.508},{-0.024,0.58},{-0.056,0.691},{-0.226,0.475},{-0.269,0.499},{-0.221,0.526},{-0.307,0.646},{-0.562,0.598},{-0.377,0.802},{-0.384,0.748},{-0.371,1.016},{-0.241,0.842},{-0.276,0.85},{-0.155,1.103},{-0.377,1.145},{-0.198,1.183},{-0.177,1.185},{-0.326,1.136},{-0.539,1.042},{-0.274,1.138},{-0.232,1.402},{-0.167,1.312},{-0.375,1.493},{-0.507,1.564},{-0.354,1.694},{-0.351,1.605},{-0.439,1.346},{-0.232,1.199},{-0.14,1.118},{0.003,1.141},{0.009,1.263},{0.101,1.335},{-0.024,1.546},{-0.166,1.304},{-0.311,1.139},{-0.251,0.95},{-0.286,0.8},{-0.244,0.587},{-0.131,0.6},{0.118,0.727},{0.24,0.576},{0.231,0.774},{0.346,0.596},{0.325,0.739},{0.364,0.463},{0.332,0.547},{0.347,0.418},{0.105,0.51},{-0.068,0.713},{0.201,0.624},{0.476,0.596},{0.274,0.565},{0.529,0.627},{0.78,0.696},{0.863,0.619},{0.671,0.826},{0.646,0.558},{0.704,0.765},{0.551,0.755},{0.601,0.873},{0.638,0.63},{0.717,0.649},{0.905,0.808},{1.001,0.659},{1.063,0.692},{0.905,0.458},{1.043,0.349},{1.187,0.579},{1.13,0.644},{0.986,0.444},{1.011,0.427},{0.732,0.392},{0.722,0.384},{0.682,0.375},{0.81,0.213},{0.803,0.313},{0.954,0.31},{0.892,0.293},{0.687,0.356},{0.533,0.592},{0.431,0.676},{0.453,0.68},{0.596,0.56},{0.735,0.542},{0.881,0.707},{0.762,0.63},{1.032,0.714},{1.218,0.76},{1.149,0.764},{1.063,0.853},{1.006,0.977},{1.212,0.981},{1.141,1.013},{1.403,0.905},{1.36,0.899},{1.616,0.988},{1.498,1.178},{1.498,0.98},{1.689,0.831},{1.441,0.787},{1.387,0.714},{1.369,0.679},{1.321,0.473},{1.22,0.356},{1.009,0.183},{1.087,0.223},{1.136,0.478},{1.218,0.211},{1.161,0.105},{1.341,0.107},{1.224,0.356},{1.192,0.614},{0.975,0.469},{0.838,0.343},{0.851,0.345},{0.884,0.325},{0.815,0.169},{0.848,0.098},{1.096,0.232},{1.117,0.231},{1.085,-0.004},{1.11,0.08},{1.109,-0.132},{1.044,-0.181},{0.821,-0.274},{0.555,-0.368},{0.425,-0.117},{0.394,0.163},{0.362,-0.047},{0.372,-0.305},{0.398,-0.313},{0.324,-0.566},{0.272,-0.699},{0.335,-0.646},{0.177,-0.531},{0.268,-0.49},{0.206,-0.647},{-0.053,-0.577},{-0.028,-0.574},{0.059,-0.667},{-0.129,-0.686},{-0.131,-0.885},{-0.104,-0.652},{-0.361,-0.66},{-0.364,-0.378},{-0.513,-0.598},{-0.666,-0.768},{-0.649,-0.555},{-0.795,-0.397},{-0.563,-0.235},{-0.742,-0.222},{-0.657,-0.401},{-0.693,-0.139},{-0.857,-0.069},{-0.655,0.12},{-0.771,-0.05},{-0.742,-0.259},{-0.638,-0.182},{-0.436,-0.317},{-0.594,-0.55},{-0.626,-0.561},{-0.529,-0.732},{-0.565,-0.531},{-0.679,-0.3},{-0.69,-0.578},{-0.712,-0.332},{-0.674,-0.301},{-0.945,-0.271},{-0.988,-0.47},{-1.075,-0.444},{-1.004,-0.265},{-0.749,-0.373},{-0.76,-0.174},{-0.623,-0.117},{-0.496,-0.138},{-0.301,0.024},{-0.281,-0.242},{-0.173,-0.496},{-0.038,-0.543},{-0.01,-0.552},{-0.163,-0.784},{-0.024,-0.54},{0.012,-0.498},{0.014,-0.345},{0.061,-0.346},{-0.118,-0.362},{-0.257,-0.367},{-0.252,-0.398},{-0.17,-0.424},{-0.312,-0.605},{-0.066,-0.705},{-0.121,-0.738},{0.014,-0.74},{0.232,-0.57},{0.111,-0.645},{0.004,-0.517},{0.283,-0.496},{0.29,-0.492},{0.165,-0.581},{-0.009,-0.788},{0.032,-0.555},{0.068,-0.563},{-0.045,-0.586},{0.065,-0.661},{-0.123,-0.858},{-0.104,-0.749},{-0.078,-0.704},{-0.139,-0.767},{-0.191,-0.78},{-0.178,-0.786},{0.024,-0.93},{-0.196,-1.009},{-0.215,-1.044},{-0.011,-1.239},{-0.092,-1.187},{-0.141,-1.245},{-0.366,-1.231},{-0.261,-1.143},{-0.417,-1.138},{-0.201,-1.067},{-0.202,-1.171},{-0.251,-1.253},{-0.147,-1.206},{-0.029,-1.341},{0.038,-1.296},{-0.15,-1.367},{-0.149,-1.368},{-0.136,-1.357},{-0.173,-1.077},{-0.284,-0.904},{-0.091,-0.905},{-0.223,-1.153},{-0.483,-1.121},{-0.617,-1.055},{-0.711,-1.319},{-0.738,-1.295},{-0.714,-1.304},{-0.5,-1.383},{-0.693,-1.585},{-0.803,-1.364},{-0.986,-1.224},{-1.172,-1.101},{-1.147,-1.329},{-1.136,-1.34},{-0.99,-1.266},{-0.747,-1.159},{-1.027,-1.122},{-0.862,-1.13},{-0.645,-1.295},{-0.455,-1.125},{-0.264,-1.298},{-0.233,-1.297},{-0.291,-1.431},{-0.135,-1.302},{0.074,-1.177},{0.25,-1.384},{0.243,-1.401},{0.041,-1.238},{0.045,-0.956},{0.095,-0.686},{-0.174,-0.609},{-0.081,-0.354},{-0.048,-0.503},{-0.003,-0.427},{0.014,-0.445},{0.098,-0.639},{0.149,-0.435},{0.262,-0.686},{0.479,-0.614},{0.306,-0.434},{0.299,-0.313},{0.342,-0.154},{0.203,-0.313},{-0.078,-0.338},{-0.259,-0.126},{-0.098,-0.046},{-0.167,0.186},{-0.326,0.164},{-0.196,0.098},{-0.2,0.061},{-0.389,0.271},{-0.205,0.484},{-0.082,0.662},{-0.015,0.39},{-0.085,0.473},{-0.1,0.496},{-0.199,0.606},{-0.16,0.645},{-0.153,0.637},{-0.174,0.589},{-0.075,0.584},{0.09,0.734},{0.115,0.764},{0.141,0.606},{0.072,0.599},{-0.164,0.458},{-0.077,0.561},{-0.072,0.556},{-0.286,0.727},{-0.51,0.577},{-0.751,0.713},{-0.776,0.995},{-0.682,0.879},{-0.723,0.791},{-0.991,0.854},{-1.035,0.842},{-1.181,0.764},{-1.089,0.861},{-1.195,0.614},{-1.176,0.614},{-1.05,0.695},{-1.027,0.691},{-0.881,0.658},{-1.074,0.818},{-1.053,0.802},{-1.123,0.852},{-1.154,0.625},{-1.23,0.878},{-1.252,1.005},{-1.193,1.009},{-1.411,0.836},{-1.438,0.88},{-1.156,0.9},{-1.141,0.854},{-1.079,0.591},{-0.971,0.471},{-0.969,0.279},{-0.84,0.531},{-0.831,0.398},{-0.572,0.479},{-0.545,0.497},{-0.517,0.348},{-0.497,0.349},{-0.452,0.582},{-0.455,0.652},{-0.218,0.637},{0.046,0.728},{-0.067,0.665},{-0.061,0.861},{0.133,0.698},{-0.063,0.548},{0.053,0.4},{0.047,0.56},{-0.165,0.507},{-0.105,0.234},{0.123,0.17},{0.034,0.054},{-0.189,-0.109},{0.081,-0.161},{0.302,-0.003},{0.341,0.028},{0.423,0.007},{0.61,0.15},{0.651,0.264},{0.874,0.304},{0.737,0.515},{0.634,0.585},{0.551,0.388},{0.601,0.629},{0.449,0.468},{0.506,0.197},{0.428,-0.075},{0.509,0.121},{0.513,0.122},{0.458,0.299},{0.712,0.399},{0.792,0.641},{0.793,0.359},{0.751,0.397},{0.685,0.39},{0.66,0.572},{0.419,0.519},{0.206,0.394},{0.198,0.512},{0.104,0.749},{0.087,0.801},{0.072,0.821},{0.053,0.829},{-0.109,0.749},{-0.312,0.784},{-0.335,0.768},{-0.342,0.755},{-0.217,0.561},{-0.21,0.364},{-0.076,0.477},{-0.327,0.525},{-0.361,0.352},{-0.362,0.351},{-0.355,0.358},{-0.45,0.352},{-0.175,0.333},{-0.39,0.462},{-0.369,0.424},{-0.233,0.669},{-0.273,0.671},{-0.505,0.748},{-0.375,0.592},{-0.205,0.784},{-0.208,0.808},{-0.481,0.783},{-0.303,0.747},{-0.492,0.71},{-0.649,0.841},{-0.734,0.697},{-0.969,0.625},{-0.753,0.662},{-0.638,0.591},{-0.371,0.666},{-0.418,0.423},{-0.371,0.337},{-0.294,0.416},{-0.282,0.413},{-0.32,0.242},{-0.299,0.248},{-0.125,0.057},{-0.406,0.025},{-0.247,-0.102},{-0.142,-0.04},{-0.093,-0.236},{-0.12,-0.491},{0.054,-0.436},{0.252,-0.603},{0.248,-0.601},{0.399,-0.511},{0.465,-0.743},{0.384,-0.949},{0.36,-0.874},{0.454,-1.025},{0.349,-0.92},{0.465,-0.895},{0.528,-1.144},{0.537,-1.124},{0.391,-0.931},{0.159,-0.775},{0.28,-0.996},{0.342,-1.08},{0.392,-0.98},{0.461,-0.716},{0.415,-0.854},{0.377,-0.837},{0.337,-0.692},{0.537,-0.876},{0.513,-0.834},{0.477,-1.106},{0.606,-0.868},{0.865,-0.911},{0.829,-0.637},{0.895,-0.68},{0.833,-0.83},{1.068,-0.747},{0.858,-0.736},{1.099,-0.754},{1.184,-1.018},{1.052,-0.769},{1.056,-0.756},{1.102,-0.889},{0.971,-0.725},{0.732,-0.635},{0.713,-0.617},{0.853,-0.377},{0.766,-0.192},{0.717,0.059},{0.594,0.306},{0.764,0.157},{0.855,0.251},{0.912,0.381},{0.877,0.461},{0.833,0.42},{0.72,0.352},{0.792,0.332},{0.777,0.065},{0.635,0.073},{0.595,0.273},{0.632,0.263},{0.805,0.439},{0.758,0.715},{1.026,0.656},{0.992,0.58},{1.189,0.742},{1.186,0.743},{1.303,0.99},{1.087,1.151},{1.019,0.896},{1.277,0.782},{1.023,0.896},{0.986,0.93},{0.933,1.048},{0.988,0.864},{1.082,0.76},{1.087,1.0},{1.043,0.764},{1.037,0.752},{0.92,0.805},{0.902,1.086},{0.821,1.127},{0.829,1.142},{0.88,0.867},{0.632,0.79},{0.433,0.98},{0.209,0.931},{0.177,0.882},{0.182,0.766},{0.039,1.01},{0.226,0.98},{0.266,0.829},{0.248,0.782},{0.528,0.741},{0.767,0.631},{0.997,0.648},{0.816,0.559},{0.912,0.415},{0.879,0.381},{0.831,0.359},{0.742,0.238},{0.477,0.335},{0.682,0.148},{0.599,-0.084},{0.55,-0.103},{0.589,-0.095},{0.709,0.123},{0.707,0.123},{0.926,0.242},{1.177,0.204},{1.262,0.055},{1.257,0.068},{1.216,-0.207},{1.113,-0.283},{0.893,-0.106},{0.887,-0.365},{0.732,-0.565},{0.657,-0.813},{0.787,-1.061},{0.808,-1.074},{0.563,-1.104},{0.572,-1.199},{0.731,-1.246},{0.777,-1.404},{0.788,-1.315},{0.702,-1.234},{0.915,-1.361},{0.736,-1.169},{0.508,-1.002},{0.656,-1.15},{0.517,-1.278},{0.616,-1.341},{0.416,-1.405},{0.316,-1.367},{0.416,-1.246},{0.66,-1.244},{0.67,-1.225},{0.664,-1.311},{0.665,-1.309},{0.807,-1.554},{0.733,-1.779},{0.946,-1.75},{0.807,-1.816},{0.527,-1.777},{0.486,-1.669},{0.341,-1.735},{0.337,-1.751},{0.144,-1.872},{0.321,-1.825},{0.545,-1.939},{0.356,-1.841},{0.363,-1.97},{0.244,-1.755},{0.257,-1.479},{0.176,-1.469},{-0.002,-1.386},{-0.017,-1.367},{-0.152,-1.129},{-0.158,-1.087},{-0.306,-0.99},{-0.494,-1.103},{-0.484,-1.15},{-0.486,-1.149},{-0.373,-1.043},{-0.172,-1.017},{-0.126,-0.784},{0.077,-0.843},{0.2,-0.722},{0.126,-0.728},{0.265,-0.719},{0.429,-0.768},{0.678,-0.781},{0.736,-0.553},{0.661,-0.635},{0.383,-0.683},{0.402,-0.717},{0.392,-0.659},{0.618,-0.822},{0.844,-0.836},{0.837,-0.787},{1.091,-0.715},{0.855,-0.714},{0.81,-0.673},{0.834,-0.691},{0.748,-0.891},{0.58,-1.097},{0.718,-1.312},{0.886,-1.139},{0.731,-1.228},{0.559,-1.008},{0.662,-0.846},{0.457,-0.882},{0.371,-0.645},{0.516,-0.525},{0.44,-0.765},{0.349,-0.544},{0.574,-0.684},{0.719,-0.658},{0.61,-0.653},{0.592,-0.585},{0.59,-0.527},{0.851,-0.43},{0.951,-0.669},{0.802,-0.721},{0.863,-0.45},{1.097,-0.497},{1.104,-0.505},{1.328,-0.542},{1.329,-0.543},{1.418,-0.566},{1.437,-0.571},{1.279,-0.716},{1.383,-0.715},{1.104,-0.698},{0.892,-0.876},{0.663,-0.922},{0.446,-0.8},{0.254,-0.649},{0.404,-0.441},{0.348,-0.183},{0.428,0.006},{0.179,0.017},{0.211,-0.113},{0.276,-0.053},{0.557,-0.026},{0.776,0.153},{0.658,-0.04},{0.436,-0.006},{0.184,-0.131},{-0.031,-0.057},{-0.127,-0.283},{-0.067,-0.232},{-0.092,-0.15},{0.122,-0.042},{0.276,-0.116},{0.22,-0.079},{0.116,-0.053},{-0.053,-0.166},{0.11,-0.008},{0.261,-0.237},{0.252,-0.318},{0.459,-0.133},{0.672,-0.319},{0.678,-0.601},{0.746,-0.569},{0.942,-0.767},{0.753,-0.557},{0.771,-0.365},{0.757,-0.625},{0.762,-0.635},{0.76,-0.65},{0.529,-0.783},{0.504,-0.805},{0.758,-0.887},{0.893,-1.05},{0.863,-0.831},{0.659,-0.812},{0.42,-0.961},{0.26,-1.142},{0.279,-1.157},{0.23,-0.901},{0.106,-0.744},{-0.067,-0.687},{-0.035,-0.581},{0.144,-0.384},{0.207,-0.314},{0.22,-0.376},{0.323,-0.64},{0.062,-0.74},{0.038,-1.021},{-0.203,-0.99},{-0.013,-0.802},{-0.008,-0.752},{-0.017,-0.765},{-0.046,-0.854},{-0.106,-1.08},{-0.26,-0.954},{-0.0,-0.845},{0.149,-0.658},{0.323,-0.669},{0.412,-0.623},{0.432,-0.616},{0.713,-0.594},{0.561,-0.44},{0.666,-0.349},{0.638,-0.304},{0.609,-0.106},{0.888,-0.108},{0.606,-0.123},{0.526,-0.128},{0.537,-0.06},{0.277,-0.108},{0.042,0.047},{0.17,0.214},{-0.049,0.259},{-0.021,0.285},{0.095,0.046},{0.074,-0.149},{0.208,-0.143},{0.201,-0.13},{0.201,-0.137},{0.383,-0.138},{0.176,-0.072},{-0.107,-0.063},{-0.159,0.071},{-0.101,0.005},{-0.108,-0.002},{0.145,0.103},{0.259,0.352},{0.237,0.127},{0.206,0.099},{0.488,0.078},{0.582,0.292},{0.711,0.34},{0.79,0.259},{0.728,0.193},{0.996,0.271},{1.087,0.412},{1.14,0.556},{1.134,0.556},{1.117,0.529},{1.1,0.537},{1.086,0.46},{0.841,0.599},{0.621,0.777},{0.442,0.86},{0.467,0.794},{0.409,0.871},{0.308,0.617},{0.106,0.604},{0.142,0.71},{0.32,0.582},{0.074,0.467},{0.212,0.39},{-0.046,0.369},{0.224,0.448},{0.337,0.505},{0.077,0.408},{0.36,0.398},{0.51,0.458},{0.402,0.309},{0.656,0.366},{0.882,0.4},{0.783,0.238},{0.804,0.206},{0.76,0.171},{0.875,0.369},{0.643,0.491},{0.515,0.743},{0.455,0.543},{0.738,0.536},{0.523,0.713},{0.519,0.808},{0.793,0.749},{0.685,0.777},{0.696,0.727},{0.914,0.704},{0.712,0.557},{0.764,0.445},{0.552,0.533},{0.731,0.32},{0.504,0.437},{0.432,0.401},{0.439,0.123},{0.177,0.129},{0.235,-0.052},{0.231,-0.108},{0.093,0.024},{0.119,0.04},{-0.001,0.123},{0.193,-0.062},{0.273,-0.132},{0.123,0.07},{0.328,0.133},{0.339,-0.062},{0.611,0.008},{0.657,-0.034},{0.54,-0.288},{0.494,-0.229},{0.646,-0.186},{0.386,-0.121},{0.211,-0.267},{0.448,-0.119},{0.281,-0.047},{0.362,-0.115},{0.277,-0.273},{0.367,-0.305},{0.411,-0.113},{0.365,-0.001},{0.136,0.164},{-0.032,0.341},{-0.196,0.392},{-0.175,0.365},{-0.323,0.41},{-0.315,0.402},{-0.338,0.663},{-0.408,0.734},{-0.405,0.749},{-0.474,0.552},{-0.446,0.789},{-0.698,0.881},{-0.693,0.888},{-0.515,0.712},{-0.71,0.887},{-0.724,0.61},{-0.724,0.615},{-0.743,0.638},{-0.594,0.652},{-0.598,0.623},{-0.594,0.61},{-0.801,0.698},{-0.831,0.506},{-0.608,0.338},{-0.603,0.339},{-0.607,0.328},{-0.546,0.309},{-0.802,0.271},{-0.768,-0.007},{-0.849,-0.154},{-0.588,-0.146},{-0.792,0.012},{-0.98,-0.179},{-1.053,-0.216},{-1.143,-0.476},{-0.918,-0.433},{-0.919,-0.425},{-0.925,-0.422},{-0.826,-0.414},{-0.627,-0.484},{-0.544,-0.556},{-0.289,-0.668},{-0.149,-0.624},{-0.391,-0.592},{-0.343,-0.869},{-0.422,-0.663},{-0.496,-0.392},{-0.617,-0.363},{-0.504,-0.619},{-0.488,-0.81},{-0.243,-0.852},{-0.248,-0.877},{-0.06,-1.036},{-0.194,-1.25},{0.05,-1.121},{0.012,-1.056},{0.11,-1.216},{0.17,-1.42},{0.333,-1.589},{0.56,-1.619},{0.366,-1.823},{0.549,-1.79},{0.806,-1.902},{0.762,-1.626},{0.948,-1.82},{0.967,-1.823},{0.808,-1.974},{0.831,-2.004},{0.631,-1.808},{0.553,-1.649},{0.546,-1.593},{0.556,-1.496},{0.794,-1.488},{0.801,-1.373},{0.734,-1.099},{0.728,-1.122},{0.748,-0.84},{0.986,-0.688},{0.81,-0.579},{0.81,-0.537},{0.62,-0.358},{0.637,-0.317},{0.738,-0.054},{0.919,-0.044},{1.033,0.197},{0.852,0.126},{0.632,0.214},{0.579,0.274},{0.644,0.335},{0.434,0.458},{0.187,0.321},{-0.075,0.421},{-0.079,0.611},{0.009,0.385},{0.124,0.457},{0.137,0.475},{0.253,0.231},{0.34,0.223},{0.163,0.371},{-0.059,0.371},{-0.054,0.349},{0.008,0.452},{-0.27,0.507},{-0.191,0.772},{-0.418,0.626},{-0.354,0.786},{-0.591,0.911},{-0.57,1.006},{-0.604,1.004},{-0.817,1.19},{-0.608,1.381},{-0.733,1.128},{-0.94,1.288},{-1.0,1.019},{-1.06,0.96},{-1.157,1.017},{-1.158,1.298},{-1.139,1.22},{-1.006,1.277},{-1.07,1.008},{-0.867,1.124},{-0.836,0.959},{-0.989,0.893},{-1.057,0.97},{-1.159,0.871},{-1.154,0.894},{-1.305,0.745},{-1.534,0.58},{-1.458,0.734},{-1.177,0.713},{-1.116,0.726},{-0.954,0.786},{-1.08,0.761},{-1.274,0.557},{-1.509,0.417},{-1.569,0.634},{-1.371,0.598},{-1.271,0.795},{-1.532,0.829},{-1.249,0.836},{-1.018,0.998},{-1.014,1.006},{-0.995,0.838},{-1.056,1.09},{-1.061,1.082},{-1.084,1.041},{-1.064,1.226},{-1.241,1.024},{-1.241,0.998},{-1.21,1.202},{-1.473,1.11},{-1.308,1.105},{-1.257,0.965},{-1.186,0.874},{-1.235,1.003},{-1.166,1.022},{-1.067,1.062},{-1.317,0.955},{-1.168,1.113},{-0.966,0.917},{-1.023,0.954},{-0.833,1.057},{-0.719,0.8},{-0.566,0.821},{-0.771,0.959},{-0.621,1.179},{-0.548,1.169},{-0.584,1.082},{-0.568,1.079},{-0.682,1.141},{-0.844,0.915},{-0.716,0.881},{-0.616,1.143},{-0.732,0.885},{-0.652,0.717},{-0.659,0.664},{-0.41,0.579},{-0.311,0.809},{-0.198,0.815},{-0.359,0.673},{-0.332,0.393},{-0.381,0.117},{-0.311,0.146},{-0.334,0.186},{-0.248,0.094},{-0.204,-0.116},{-0.237,-0.309},{-0.163,-0.313},{-0.128,-0.377},{-0.129,-0.404},{-0.335,-0.387},{-0.073,-0.46},{-0.09,-0.293},{0.062,-0.281},{0.082,-0.234},{0.355,-0.3},{0.239,-0.24},{0.267,-0.063},{0.522,0.034},{0.565,-0.219},{0.552,-0.113},{0.367,-0.124},{0.381,-0.133},{0.112,-0.116},{0.225,-0.275},{0.356,-0.357},{0.496,-0.488},{0.49,-0.479},{0.416,-0.371},{0.275,-0.396},{0.363,-0.486},{0.362,-0.426},{0.449,-0.346},{0.417,-0.367},{0.474,-0.265},{0.48,-0.537},{0.412,-0.808},{0.297,-0.573},{0.32,-0.839},{0.424,-0.62},{0.538,-0.38},{0.631,-0.177},{0.512,-0.169},{0.699,-0.077},{0.872,-0.027},{1.114,0.082},{0.928,0.057},{0.816,-0.014},{0.717,-0.279},{0.805,-0.263},{0.851,-0.245},{0.863,0.038},{1.01,-0.047},{1.254,0.09},{1.416,0.137},{1.575,0.152},{1.406,0.152},{1.502,0.023},{1.735,0.175},{1.461,0.151},{1.525,0.184},{1.35,0.322},{1.167,0.343},{1.037,0.346},{0.897,0.518},{0.739,0.676},{0.689,0.402},{0.698,0.184},{0.548,0.239},{0.497,0.486},{0.628,0.307},{0.767,0.341},{0.881,0.326},{1.139,0.21},{1.094,0.472},{1.104,0.38},{0.83,0.321},{0.865,0.286},{0.661,0.195},{0.642,0.203},{0.615,0.251},{0.613,0.26},{0.525,0.45},{0.429,0.715},{0.6,0.712},{0.692,0.891},{0.66,1.165},{0.77,0.925},{0.854,1.044},{0.932,1.029},{0.955,0.751},{0.724,0.78},{0.855,0.531},{0.818,0.673},{0.68,0.613},{0.721,0.512},{0.921,0.701},{0.913,0.685},{0.976,0.677},{0.803,0.707},{0.77,0.692},{0.835,0.674},{0.78,0.498},{0.527,0.405},{0.546,0.542},{0.317,0.678},{0.535,0.742},{0.53,0.774},{0.508,0.81},{0.541,0.953},{0.483,0.926},{0.657,0.769},{0.685,0.784},{0.889,0.651},{0.762,0.452},{0.915,0.271},{1.044,0.521},{0.993,0.595},{1.163,0.415},{1.385,0.352},{1.365,0.355},{1.208,0.3},{1.304,0.478},{1.099,0.66},{1.286,0.62},{1.052,0.755},{1.249,0.677},{1.471,0.774},{1.73,0.811},{1.876,0.817},{1.898,0.782},{1.902,0.714},{1.737,0.508},{1.672,0.471},{1.722,0.326},{1.676,0.171},{1.752,-0.101},{1.646,-0.143},{1.554,-0.265},{1.429,-0.263},{1.422,0.013},{1.387,-0.063},{1.222,0.167},{1.133,-0.075},{1.119,-0.073},{0.887,0.036},{0.888,0.033},{1.14,-0.093},{1.213,-0.064},{1.254,-0.095},{1.148,0.166},{1.149,-0.079},{0.978,0.145},{1.248,0.21},{1.255,0.185},{1.334,0.03},{1.306,0.174},{1.31,0.123},{1.096,0.126},{1.293,-0.076},{1.349,-0.049},{1.245,0.107},{1.254,-0.16},{1.023,-0.263},{1.192,-0.07},{1.115,-0.158},{1.173,-0.243},{1.168,-0.2},{0.918,-0.24},{0.891,-0.194},{1.047,-0.112},{1.03,-0.243},{0.765,-0.34},{0.829,-0.317},{0.574,-0.422},{0.655,-0.666},{0.594,-0.399},{0.532,-0.498},{0.501,-0.461},{0.314,-0.253},{0.044,-0.297},{-0.236,-0.273},{0.016,-0.258},{0.005,-0.444},{-0.225,-0.304},{-0.291,-0.054},{-0.456,0.042},{-0.5,0.316},{-0.691,0.443},{-0.633,0.174},{-0.521,0.013},{-0.34,-0.141},{-0.125,-0.201},{-0.007,0.0},{-0.008,0.274},{0.199,0.085},{0.149,-0.104},{0.029,-0.173},{0.078,-0.097},{0.149,-0.113},{0.107,-0.331},{0.133,-0.311},{0.153,-0.296},{0.101,-0.236},{-0.012,-0.124},{-0.015,0.131},{-0.21,0.146},{-0.406,0.29},{-0.271,0.335},{-0.231,0.474},{-0.08,0.414},{-0.128,0.418},{-0.043,0.419},{-0.086,0.48},{0.014,0.366},{-0.176,0.548},{-0.455,0.513},{-0.259,0.379},{-0.018,0.397},{0.011,0.347},{0.021,0.428},{0.217,0.604},{0.212,0.702},{0.233,0.42},{0.238,0.486},{0.395,0.638},{0.529,0.532},{0.309,0.646},{0.33,0.624},{0.557,0.456},{0.557,0.452},{0.834,0.494},{0.677,0.689},{0.871,0.891},{1.026,0.657},{1.052,0.651},{1.252,0.567},{1.183,0.513},{1.408,0.632},{1.468,0.902},{1.249,0.807},{1.311,1.041},{1.206,0.849},{1.141,0.662},{1.085,0.418},{0.897,0.621},{0.709,0.661},{0.838,0.748},{0.707,0.924},{0.565,1.105},{0.671,1.057},{0.691,1.238},{0.645,1.19},{0.683,1.154},{0.533,1.083},{0.523,0.836},{0.627,0.867},{0.623,0.609},{0.724,0.527},{0.486,0.393},{0.497,0.256},{0.65,0.112},{0.747,0.23},{0.852,0.416},{0.587,0.33},{0.605,0.192},{0.71,0.057},{0.514,0.193},{0.469,0.141},{0.447,0.184},{0.417,0.25},{0.219,0.169},{0.492,0.095},{0.438,0.103},{0.639,-0.065},{0.623,-0.009},{0.537,-0.177},{0.718,-0.309},{0.511,-0.289},{0.521,-0.27},{0.581,-0.395},{0.309,-0.398},{0.354,-0.677},{0.25,-0.652},{0.159,-0.663},{-0.029,-0.777},{-0.016,-0.534},{0.235,-0.661},{0.027,-0.708},{-0.009,-0.977},{0.21,-0.885},{0.138,-0.845},{-0.029,-0.699},{-0.01,-0.687},{0.171,-0.69},{0.331,-0.702},{0.53,-0.505},{0.54,-0.444},{0.504,-0.447},{0.507,-0.535},{0.485,-0.534},{0.407,-0.476},{0.667,-0.519},{0.654,-0.701},{0.7,-0.887},{0.632,-0.75},{0.717,-0.79},{0.781,-0.803},{0.779,-0.799},{0.777,-0.604},{0.629,-0.405},{0.387,-0.302},{0.138,-0.376},{0.108,-0.643},{0.291,-0.449},{0.269,-0.323},{0.374,-0.31},{0.402,-0.399},{0.459,-0.258},{0.487,-0.322},{0.404,-0.55},{0.402,-0.634},{0.381,-0.522},{0.419,-0.248},{0.487,-0.166},{0.367,-0.375},{0.235,-0.358},{0.11,-0.335},{0.264,-0.568},{0.055,-0.625},{0.004,-0.46},{0.024,-0.416},{-0.061,-0.151},{0.089,-0.352},{0.024,-0.319},{0.034,-0.394},{-0.149,-0.416},{-0.396,-0.284},{-0.409,-0.384},{-0.293,-0.272},{-0.516,-0.36},{-0.679,-0.453},{-0.405,-0.508},{-0.625,-0.427},{-0.616,-0.42},{-0.701,-0.388},{-0.84,-0.374},{-1.007,-0.52},{-1.108,-0.71},{-1.001,-0.523},{-0.86,-0.461},{-0.763,-0.635},{-1.01,-0.755},{-1.249,-0.623},{-1.146,-0.644},{-1.059,-0.791},{-1.229,-0.769},{-1.092,-0.621},{-1.164,-0.552},{-0.994,-0.524},{-0.962,-0.523},{-0.946,-0.735},{-0.859,-0.784},{-0.917,-0.574},{-0.887,-0.814},{-0.768,-0.996},{-0.912,-0.753},{-0.68,-0.748},{-0.805,-0.632},{-0.966,-0.515},{-1.013,-0.236},{-0.991,-0.116},{-1.021,-0.306},{-0.913,-0.548},{-1.145,-0.608},{-1.221,-0.589},{-1.065,-0.594},{-0.896,-0.597},{-1.021,-0.595},{-1.082,-0.487},{-1.017,-0.66},{-0.807,-0.846},{-0.742,-0.83},{-0.95,-0.885},{-0.897,-0.644},{-0.632,-0.548},{-0.515,-0.503},{-0.314,-0.698},{-0.281,-0.57},{-0.543,-0.613},{-0.508,-0.365},{-0.274,-0.511},{-0.362,-0.598},{-0.119,-0.47},{-0.282,-0.242},{-0.23,-0.513},{-0.032,-0.637},{-0.133,-0.56},{-0.02,-0.368},{0.128,-0.438},{0.006,-0.219},{-0.078,-0.049},{0.015,0.183},{0.118,0.012},{0.148,0.282},{0.233,0.551},{0.165,0.399},{0.131,0.484},{-0.064,0.378},{-0.215,0.367},{-0.091,0.266},{0.125,0.324},{0.14,0.605},{0.387,0.471},{0.441,0.572},{0.576,0.789},{0.704,0.538},{0.725,0.642},{0.613,0.399},{0.617,0.119},{0.515,-0.093},{0.581,-0.309},{0.571,-0.316},{0.59,-0.137},{0.718,0.103},{0.875,0.114},{0.903,0.137},{0.695,0.186},{0.883,0.243},{0.883,0.252},{1.072,0.45},{0.837,0.565},{0.934,0.527},{0.876,0.613},{1.053,0.519},{0.804,0.563},{0.9,0.332},{0.9,0.555},{1.026,0.6},{1.276,0.607},{1.465,0.482},{1.397,0.445},{1.413,0.451},{1.449,0.355},{1.518,0.371},{1.392,0.378},{1.304,0.241},{1.332,0.202},{1.289,0.189},{1.291,0.054},{1.232,-0.215},{1.317,-0.382},{1.466,-0.477},{1.603,-0.437},{1.435,-0.484},{1.523,-0.546},{1.581,-0.401},{1.364,-0.404},{1.412,-0.535},{1.435,-0.777},{1.268,-0.954},{1.179,-0.765},{1.297,-0.819},{1.086,-0.65},{1.085,-0.623},{1.072,-0.793},{1.126,-0.755},{0.918,-0.904},{1.153,-0.832},{1.04,-0.64},{1.292,-0.623},{1.466,-0.425},{1.463,-0.427},{1.21,-0.549},{1.145,-0.55},{0.976,-0.553},{0.829,-0.322},{1.095,-0.257},{1.104,-0.137},{1.386,-0.144},{1.401,-0.175},{1.68,-0.212},{1.612,-0.177},{1.685,-0.272},{1.443,-0.219},{1.415,-0.299},{1.31,-0.067},{1.246,-0.039},{1.189,-0.042},{1.139,0.14},{1.041,-0.004},{1.073,0.26},{0.871,0.398},{0.788,0.528},{0.79,0.528},{0.8,0.523},{0.71,0.517},{0.933,0.685},{0.966,0.42},{0.923,0.371},{1.124,0.526},{0.887,0.661},{0.78,0.477},{0.597,0.458},{0.573,0.342},{0.428,0.127},{0.439,0.134},{0.532,-0.096},{0.526,-0.09},{0.506,-0.079},{0.584,-0.075},{0.594,-0.079},{0.619,-0.127},{0.68,-0.385},{0.663,-0.47},{0.645,-0.264},{0.591,-0.303},{0.78,-0.104},{0.782,-0.058},{0.78,-0.154},{0.677,0.04},{0.615,0.101},{0.679,0.249},{0.733,0.177},{0.909,0.056},{0.85,0.156},{0.831,-0.104},{0.549,-0.119},{0.33,-0.281},{0.053,-0.314},{-0.002,-0.24},{-0.071,-0.335},{-0.017,-0.358},{-0.091,-0.261},{-0.11,-0.421},{0.025,-0.567},{-0.042,-0.834},{-0.029,-1.111},{0.148,-1.252},{0.044,-1.509},{-0.14,-1.368},{-0.159,-1.629},{0.116,-1.594},{-0.073,-1.668},{-0.01,-1.686},{-0.091,-1.574},{-0.096,-1.572},{-0.129,-1.531},{-0.22,-1.468},{-0.436,-1.398},{-0.7,-1.361},{-0.653,-1.329},{-0.821,-1.188},{-0.882,-1.081},{-0.831,-1.16},{-0.941,-1.061},{-0.73,-1.193},{-0.837,-0.984},{-0.827,-0.77},{-0.824,-0.535},{-0.851,-0.261},{-0.956,-0.261},{-1.224,-0.247},{-1.341,-0.146},{-1.572,-0.169},{-1.714,-0.411},{-1.819,-0.411},{-1.921,-0.627},{-2.118,-0.513},{-2.029,-0.335},{-1.933,-0.405},{-2.01,-0.672},{-2.069,-0.583},{-1.921,-0.343},{-2.144,-0.243},{-1.906,-0.125},{-1.727,-0.082},{-1.602,-0.207},{-1.498,0.045},{-1.341,0.224},{-1.488,-0.017},{-1.488,-0.017},{-1.431,-0.167},{-1.411,-0.061},{-1.261,0.145},{-1.352,0.389},{-1.154,0.47},{-1.052,0.639},{-1.064,0.7},{-0.97,0.714},{-0.749,0.824},{-0.712,1.073},{-0.837,0.888},{-0.734,0.971},{-0.689,0.932},{-0.606,0.818},{-0.463,0.854},{-0.682,0.685},{-0.422,0.744},{-0.426,0.761},{-0.168,0.743},{-0.198,0.498},{-0.139,0.611},{-0.137,0.645},{-0.182,0.805},{-0.018,0.984},{-0.022,0.957},{0.195,0.782},{0.157,0.604},{0.097,0.518},{-0.034,0.292},{0.056,0.297},{0.215,0.106},{0.222,0.204},{0.389,0.424},{0.567,0.486},{0.502,0.539},{0.478,0.538},{0.605,0.286},{0.624,0.291},{0.443,0.093},{0.391,0.36},{0.229,0.128},{0.302,-0.005},{0.526,-0.116},{0.563,-0.263},{0.384,-0.306},{0.273,-0.101},{0.388,-0.295},{0.324,-0.3},{0.254,-0.211},{0.273,-0.198},{0.059,-0.283},{0.284,-0.268},{0.257,-0.266},{0.391,-0.505},{0.217,-0.324},{0.22,-0.353},{0.068,-0.548},{-0.128,-0.368},{-0.1,-0.574},{-0.184,-0.831},{-0.18,-0.831},{-0.282,-0.912},{-0.255,-1.0},{-0.237,-1.006},{-0.374,-1.044},{-0.14,-1.076},{-0.22,-0.932},{0.014,-1.008},{-0.054,-0.931},{-0.095,-0.884},{-0.023,-0.858},{0.089,-1.022},{0.228,-0.93},{0.061,-1.034},{-0.214,-0.97},{-0.431,-0.936},{-0.21,-0.972},{-0.207,-1.047},{-0.228,-1.008},{-0.344,-1.262},{-0.513,-1.117},{-0.296,-1.286},{-0.492,-1.451},{-0.748,-1.434},{-0.701,-1.478},{-0.709,-1.196},{-0.922,-1.073},{-0.976,-1.095},{-0.984,-1.092},{-0.873,-1.352},{-0.756,-1.373},{-1.004,-1.456},{-1.064,-1.345},{-1.128,-1.423},{-1.104,-1.432},{-0.943,-1.633},{-1.057,-1.72},{-0.935,-1.972},{-0.664,-1.892},{-0.669,-1.67},{-0.704,-1.637},{-0.886,-1.61},{-0.761,-1.822},{-0.914,-1.605},{-0.999,-1.806},{-1.198,-1.682},{-1.217,-1.407},{-1.218,-1.408},{-1.277,-1.185},{-1.415,-1.055},{-1.297,-0.966},{-1.031,-1.061},{-1.078,-1.162},{-1.176,-0.996},{-1.282,-0.859},{-1.285,-0.667},{-1.277,-0.672},{-1.355,-0.708},{-1.4,-0.693},{-1.383,-0.533},{-1.322,-0.542},{-1.193,-0.305},{-1.304,-0.352},{-1.026,-0.399},{-1.026,-0.398},{-1.044,-0.344},{-1.137,-0.382},{-0.914,-0.229},{-0.701,-0.298},{-0.738,-0.262},{-0.511,-0.381},{-0.711,-0.358},{-0.546,-0.46},{-0.278,-0.369},{-0.25,-0.381},{-0.172,-0.649},{0.104,-0.693},{0.216,-0.672},{0.285,-0.405},{0.257,-0.411},{0.283,-0.146},{0.287,-0.151},{0.065,-0.285},{0.085,-0.054},{0.205,-0.036},{0.31,0.089},{0.403,0.14},{0.221,0.161},{0.229,0.117},{0.224,-0.112},{0.252,-0.139},{0.385,-0.388},{0.142,-0.393},{0.293,-0.61},{0.546,-0.607},{0.717,-0.82},{0.777,-0.814},{0.771,-0.832},{0.618,-0.867},{0.62,-0.832},{0.501,-0.639},{0.231,-0.647},{0.167,-0.68},{0.298,-0.569},{0.302,-0.534},{0.141,-0.503},{-0.056,-0.567},{-0.011,-0.299},{0.109,-0.42},{0.226,-0.371},{0.05,-0.438},{0.082,-0.491},{0.088,-0.685},{0.009,-0.8},{0.258,-0.917},{0.537,-0.93},{0.632,-0.687},{0.593,-0.93},{0.418,-0.918},{0.48,-0.706},{0.264,-0.648},{0.331,-0.695},{0.372,-0.433},{0.162,-0.593},{0.137,-0.333},{0.071,-0.348},{0.066,-0.36},{0.121,-0.61},{-0.024,-0.75},{-0.183,-0.615},{-0.109,-0.784},{-0.066,-0.56},{-0.055,-0.6},{-0.186,-0.573},{-0.297,-0.318},{-0.317,-0.232},{-0.302,-0.075},{-0.34,0.013},{-0.397,0.125},{-0.345,0.291},{-0.388,0.467},{-0.437,0.737},{-0.458,0.795},{-0.513,0.793},{-0.531,0.765},{-0.785,0.828},{-0.889,0.576},{-0.843,0.647},{-0.813,0.672},{-0.782,0.738},{-0.669,0.532},{-0.503,0.715},{-0.421,0.769},{-0.402,0.487},{-0.37,0.546},{-0.446,0.377},{-0.431,0.402},{-0.556,0.149},{-0.559,0.161},{-0.502,-0.105},{-0.257,-0.096},{-0.487,-0.245},{-0.294,-0.251},{-0.497,-0.127},{-0.467,-0.047},{-0.717,-0.104},{-0.908,-0.099},{-1.077,-0.039},{-1.122,0.046},{-0.965,0.011},{-0.693,0.065},{-0.569,0.083},{-0.652,0.101},{-0.7,0.289},{-0.764,0.108},{-0.707,0.118},{-0.712,0.24},{-0.782,0.493},{-0.776,0.449},{-0.737,0.552},{-0.974,0.692},{-1.036,0.495},{-0.994,0.665},{-0.959,0.388},{-1.067,0.225},{-1.218,0.013},{-1.216,0.01},{-0.957,-0.06},{-1.161,-0.25},{-1.181,-0.214},{-1.16,-0.371},{-1.246,-0.394},{-1.181,-0.256},{-1.297,-0.084},{-1.358,0.139},{-1.12,0.058},{-0.976,0.299},{-0.764,0.262},{-0.753,0.013},{-0.62,0.062},{-0.728,0.267},{-0.828,0.254},{-0.822,0.263},{-0.735,0.507},{-0.49,0.398},{-0.227,0.378},{-0.253,0.267},{-0.062,0.453},{-0.248,0.555},{-0.367,0.811},{-0.44,0.869},{-0.478,0.93},{-0.69,0.96},{-0.572,1.102},{-0.765,1.243},{-0.794,1.34},{-0.843,1.241},{-0.628,1.421},{-0.619,1.492},{-0.6,1.326},{-0.871,1.384},{-0.944,1.36},{-0.859,1.097},{-0.824,0.918},{-0.825,1.028},{-0.969,1.051},{-1.2,1.078},{-1.353,0.898},{-1.139,1.057},{-1.044,1.101},{-0.858,0.889},{-0.701,0.821},{-0.661,0.576},{-0.516,0.694},{-0.301,0.6},{-0.171,0.638},{-0.404,0.481},{-0.622,0.461},{-0.63,0.602},{-0.603,0.544},{-0.423,0.759},{-0.331,0.5},{-0.287,0.242},{-0.008,0.213},{-0.076,-0.06},{-0.228,-0.09},{-0.402,-0.139},{-0.568,-0.077},{-0.472,0.188},{-0.406,0.157},{-0.517,-0.09},{-0.434,-0.355},{-0.414,-0.302},{-0.5,-0.264},{-0.692,-0.381},{-0.956,-0.28},{-0.819,-0.113},{-0.943,-0.314},{-1.02,-0.381},{-0.934,-0.374},{-1.105,-0.577},{-0.898,-0.413},{-0.733,-0.47},{-0.691,-0.749},{-0.59,-1.013},{-0.503,-0.893},{-0.235,-0.839},{-0.425,-1.048},{-0.369,-1.221},{-0.633,-1.157},{-0.597,-1.109},{-0.717,-1.052},{-0.845,-0.801},{-0.882,-0.756},{-0.849,-0.911},{-0.692,-0.929},{-0.651,-1.147},{-0.505,-0.967},{-0.689,-1.178},{-0.795,-1.404},{-0.766,-1.206},{-0.845,-0.934},{-0.81,-0.942},{-0.93,-0.778},{-1.106,-0.559},{-1.099,-0.552},{-1.086,-0.565},{-0.937,-0.599},{-0.836,-0.802},{-0.868,-0.737},{-0.82,-0.787},{-0.822,-0.788},{-0.649,-0.647},{-0.686,-0.745},{-0.527,-0.585},{-0.597,-0.521},{-0.567,-0.489},{-0.427,-0.519},{-0.471,-0.797},{-0.575,-1.047},{-0.54,-0.811},{-0.415,-0.652},{-0.69,-0.67},{-0.563,-0.839},{-0.613,-0.805},{-0.435,-0.98},{-0.512,-1.004},{-0.45,-0.737},{-0.246,-0.687},{-0.269,-0.966},{-0.017,-0.953},{-0.087,-1.216},{-0.268,-1.039},{-0.169,-0.82},{-0.313,-0.582},{-0.398,-0.696},{-0.591,-0.633},{-0.427,-0.406},{-0.339,-0.145},{-0.066,-0.192},{0.168,-0.29},{0.212,-0.329},{0.275,-0.317},{0.465,-0.125},{0.443,-0.098},{0.475,0.129},{0.458,0.369},{0.405,0.363},{0.372,0.485},{0.411,0.69},{0.377,0.488},{0.537,0.271},{0.619,0.534},{0.491,0.485},{0.716,0.451},{0.706,0.646},{0.884,0.638},{0.84,0.63},{0.765,0.87},{0.66,0.634},{0.438,0.665},{0.338,0.918},{0.25,1.046},{0.202,1.011},{0.176,0.908},{0.241,1.103},{0.187,0.969},{0.111,0.725},{0.082,0.731},{0.236,0.864},{0.316,0.595},{0.109,0.701},{0.358,0.826},{0.204,0.714},{0.176,0.866},{0.05,0.887},{0.011,0.848},{-0.194,0.698},{-0.262,0.44},{-0.196,0.462},{-0.453,0.459},{-0.361,0.494},{-0.211,0.591},{-0.466,0.481},{-0.513,0.39},{-0.46,0.484},{-0.335,0.231},{-0.532,0.05},{-0.429,-0.172},{-0.51,-0.251},{-0.51,-0.253},{-0.419,0.01},{-0.56,-0.176},{-0.491,-0.254},{-0.286,-0.066},{-0.514,-0.222},{-0.499,-0.213},{-0.469,-0.489},{-0.468,-0.548},{-0.319,-0.548},{-0.466,-0.555},{-0.53,-0.339},{-0.459,-0.452},{-0.406,-0.673},{-0.421,-0.651},{-0.377,-0.74},{-0.602,-0.633},{-0.608,-0.633},{-0.413,-0.63},{-0.343,-0.611},{-0.31,-0.837},{-0.346,-0.878},{-0.346,-0.878},{-0.413,-0.89},{-0.65,-0.877},{-0.614,-0.866},{-0.586,-0.757},{-0.732,-0.68},{-0.555,-0.577},{-0.58,-0.489},{-0.645,-0.215},{-0.47,-0.248},{-0.54,-0.199},{-0.665,-0.078},{-0.671,-0.094},{-0.524,0.146},{-0.351,-0.062},{-0.33,0.04},{-0.483,0.169},{-0.604,0.155},{-0.45,0.076},{-0.403,0.171},{-0.291,0.092},{-0.022,0.175},{0.259,0.175},{0.296,0.196},{0.262,0.463},{0.263,0.461},{0.018,0.599},{0.024,0.601},{-0.254,0.632},{-0.135,0.507},{-0.005,0.41},{-0.023,0.28},{-0.127,0.308},{-0.094,0.464},{0.0,0.479},{0.025,0.479},{0.3,0.544},{0.107,0.5},{0.245,0.747},{0.062,0.661},{0.034,0.567},{0.043,0.83},{0.066,0.697},{0.057,0.632},{0.079,0.714},{0.165,0.97},{0.013,0.737},{-0.193,0.9},{-0.266,1.052},{-0.096,0.849},{-0.22,0.596},{-0.073,0.77},{0.123,0.961},{0.016,0.872},{0.242,0.702},{0.235,0.719},{-0.007,0.848},{-0.019,0.672},{-0.117,0.522},{-0.102,0.501},{-0.016,0.423},{0.223,0.342},{0.241,0.225},{0.272,0.204},{0.184,0.197},{0.349,0.253},{0.363,0.326},{0.544,0.501},{0.486,0.503},{0.411,0.389},{0.42,0.29},{0.203,0.351},{0.179,0.257},{0.133,0.228},{0.019,0.199},{0.28,0.209},{0.425,0.293},{0.493,0.357},{0.71,0.437},{0.606,0.558},{0.742,0.647},{0.566,0.857},{0.466,0.64},{0.668,0.442},{0.727,0.416},{0.809,0.662},{0.668,0.769},{0.868,0.809},{0.682,0.604},{0.678,0.521},{0.56,0.747},{0.737,0.668},{0.694,0.606},{0.428,0.7},{0.652,0.53},{0.571,0.274},{0.636,0.263},{0.866,0.117},{0.913,0.197},{0.749,0.251},{0.931,0.284},{0.754,0.115},{0.817,0.031},{0.912,0.117},{0.933,0.16},{1.039,0.345},{1.143,0.108},{0.965,0.325},{0.966,0.318},{0.771,0.126},{0.775,0.116},{0.537,0.192},{0.794,0.293},{0.752,0.319},{0.899,0.54},{0.712,0.424},{0.811,0.224},{0.607,0.306},{0.599,0.579},{0.395,0.674},{0.393,0.67},{0.467,0.698},{0.34,0.638},{0.379,0.404},{0.33,0.325},{0.238,0.509},{0.28,0.497},{0.032,0.633},{0.09,0.547},{0.161,0.501},{0.163,0.507},{0.084,0.401},{0.304,0.378},{0.133,0.349},{0.157,0.326},{0.082,0.081},{0.108,-0.201},{-0.089,-0.234},{0.13,-0.248},{0.135,-0.264},{0.125,-0.265},{-0.133,-0.381},{-0.328,-0.368},{-0.138,-0.541},{-0.248,-0.305},{-0.293,-0.299},{-0.44,-0.126},{-0.634,-0.122},{-0.655,-0.145},{-0.446,0.041},{-0.415,0.114},{-0.518,0.251},{-0.663,0.072},{-0.547,0.054},{-0.659,0.233},{-0.491,0.107},{-0.592,0.347},{-0.379,0.25},{-0.33,0.163},{-0.396,0.255},{-0.434,0.104},{-0.389,0.023},{-0.567,-0.135},{-0.581,-0.403},{-0.563,-0.537},{-0.4,-0.415},{-0.513,-0.273},{-0.478,-0.534},{-0.304,-0.621},{-0.306,-0.57},{-0.352,-0.638},{-0.31,-0.917},{-0.245,-0.907},{-0.218,-0.639},{-0.221,-0.677},{-0.293,-0.95},{-0.307,-1.214},{-0.266,-1.398},{-0.302,-1.33},{-0.551,-1.438},{-0.773,-1.502},{-0.736,-1.621},{-0.696,-1.508},{-0.718,-1.274},{-0.687,-1.351},{-0.59,-1.29},{-0.694,-1.036},{-0.624,-1.252},{-0.606,-1.23},{-0.334,-1.185},{-0.214,-1.23},{-0.16,-1.29},{-0.085,-1.332},{-0.28,-1.177},{-0.222,-1.188},{-0.318,-1.028},{-0.264,-0.946},{-0.102,-0.972},{-0.011,-0.916},{-0.014,-0.914},{-0.231,-1.017},{0.035,-1.084},{-0.082,-0.878},{-0.141,-0.856},{-0.298,-0.947},{-0.37,-0.836},{-0.306,-1.071},{-0.524,-1.212},{-0.308,-1.168},{-0.128,-1.274},{-0.083,-1.188},{0.149,-1.055},{0.047,-0.923},{0.037,-0.648},{-0.046,-0.465},{0.072,-0.622},{0.236,-0.765},{0.339,-0.751},{0.069,-0.833},{0.189,-0.713},{-0.028,-0.666},{-0.027,-0.39},{0.056,-0.295},{0.217,-0.383},{0.333,-0.514},{0.446,-0.26},{0.324,-0.007},{0.54,0.061},{0.31,0.023},{0.559,-0.051},{0.633,0.2},{0.83,0.192},{0.707,0.038},{0.668,-0.012},{0.488,0.112},{0.491,0.266},{0.691,0.072},{0.684,0.338},{0.578,0.271},{0.362,0.159},{0.133,-0.003},{0.213,0.259},{0.384,0.389},{0.456,0.488},{0.262,0.338},{0.473,0.435},{0.604,0.455},{0.632,0.473},{0.516,0.303},{0.289,0.226},{0.335,0.483},{0.135,0.431},{0.394,0.32},{0.47,0.285},{0.698,0.341},{0.52,0.128},{0.63,0.143},{0.836,0.197},{0.597,0.176},{0.576,0.451},{0.546,0.558},{0.326,0.647},{0.608,0.652},{0.596,0.373},{0.688,0.235},{0.669,0.325},{0.747,0.564},{0.715,0.824},{0.802,0.725},{0.942,0.512},{1.182,0.659},{1.049,0.618},{0.864,0.787},{0.858,0.801},{0.742,0.943},{0.768,0.919},{0.874,0.662},{0.75,0.567},{0.955,0.389},{0.706,0.496},{0.609,0.443},{0.61,0.653},{0.451,0.797},{0.67,0.629},{0.609,0.593},{0.36,0.577},{0.135,0.748},{0.313,0.68},{0.4,0.92},{0.351,1.107},{0.545,1.051},{0.409,0.852},{0.136,0.807},{0.127,0.801},{0.326,0.949},{0.396,0.838},{0.215,0.749},{0.109,0.716},{0.136,0.833},{0.413,0.775},{0.515,0.758},{0.45,0.888},{0.177,0.957},{0.206,0.784},{0.167,0.809},{0.178,1.001},{-0.009,1.039},{-0.271,1.142},{-0.268,1.137},{-0.166,0.926},{-0.19,0.949},{-0.062,0.967},{-0.321,0.887},{-0.286,1.159},{-0.382,1.299},{-0.503,1.368},{-0.475,1.327},{-0.595,1.305},{-0.409,1.397},{-0.4,1.525},{-0.547,1.578},{-0.449,1.339},{-0.47,1.082},{-0.455,1.007},{-0.444,1.059},{-0.419,0.917},{-0.312,1.015},{-0.207,1.238},{-0.383,1.457},{-0.326,1.554},{-0.144,1.344},{-0.271,1.377},{-0.024,1.466},{-0.022,1.682},{0.029,1.714},{0.23,1.535},{0.275,1.569},{0.288,1.526},{0.194,1.286},{0.292,1.358},{0.324,1.579},{0.452,1.495},{0.482,1.45},{0.64,1.215},{0.619,0.951},{0.557,1.058},{0.78,1.124},{0.717,1.146},{0.77,0.931},{0.749,1.036},{0.559,0.996},{0.617,0.87},{0.731,0.986},{0.662,1.184},{0.724,0.976},{0.896,0.754},{1.146,0.876},{1.217,0.963},{1.292,0.916},{1.164,1.129},{1.029,0.884},{1.103,0.824},{1.347,0.84},{1.235,0.835},{1.081,0.791},{1.187,0.557},{0.976,0.383},{0.954,0.362},{0.877,0.531},{0.773,0.337},{0.86,0.331},{0.894,0.61},{0.826,0.696},{0.826,0.701},{1.048,0.755},{1.057,0.795},{0.867,0.705},{0.669,0.739},{0.651,0.717},{0.744,0.462},{0.59,0.469},{0.51,0.246},{0.377,0.292},{0.416,0.131},{0.606,0.003},{0.497,-0.012},{0.423,-0.105},{0.147,-0.162},{0.032,-0.112},{-0.054,-0.337},{-0.296,-0.447},{-0.275,-0.165},{-0.085,0.044},{-0.032,0.116},{0.07,0.24},{0.118,0.06},{0.022,0.092},{-0.0,0.109},{0.014,0.104},{0.032,-0.018},{0.28,-0.048},{0.292,0.187},{0.253,-0.078},{0.105,-0.101},{0.04,-0.154},{-0.174,-0.059},{-0.447,-0.065},{-0.262,-0.266},{-0.362,-0.172},{-0.485,-0.255},{-0.443,0.019},{-0.691,0.009},{-0.861,0.207},{-0.802,0.221},{-0.747,0.262},{-0.952,0.252},{-0.85,0.508},{-0.603,0.416},{-0.521,0.305},{-0.419,0.386},{-0.341,0.202},{-0.507,0.091},{-0.367,-0.012},{-0.649,-0.028},{-0.824,-0.25},{-1.106,-0.225},{-0.918,-0.047},{-0.695,-0.153},{-0.7,-0.161},{-0.751,0.115},{-0.714,0.095},{-0.731,0.238},{-0.693,-0.042},{-0.943,0.087},{-1.217,0.133},{-1.299,0.192},{-1.247,0.271},{-0.979,0.255},{-1.008,0.311},{-0.987,0.505},{-0.92,0.636},{-0.969,0.358},{-1.016,0.383},{-1.04,0.515},{-1.126,0.398},{-1.261,0.318},{-1.347,0.071},{-1.158,0.062},{-1.254,0.179},{-1.268,0.148},{-1.337,-0.028},{-1.303,-0.286},{-1.099,-0.177},{-1.033,-0.423},{-1.212,-0.231},{-0.932,-0.215},{-0.871,-0.367},{-0.88,-0.203},{-0.625,-0.233},{-0.42,-0.411},{-0.287,-0.489},{-0.295,-0.507},{-0.348,-0.539},{-0.301,-0.547},{-0.106,-0.688},{0.099,-0.493},{0.078,-0.774},{-0.179,-0.696},{-0.325,-0.572},{-0.396,-0.386},{-0.609,-0.218},{-0.607,-0.211},{-0.484,-0.132},{-0.292,-0.242},{-0.21,0.013},{-0.066,-0.143},{-0.329,-0.134},{-0.543,-0.023},{-0.3,-0.167},{-0.136,-0.375},{-0.206,-0.16},{-0.206,-0.16},{-0.194,-0.158},{-0.038,-0.371},{0.234,-0.441},{0.375,-0.503},{0.333,-0.677},{0.139,-0.751},{0.323,-0.849},{0.283,-1.01},{0.249,-1.039},{0.396,-0.823},{0.315,-0.823},{0.068,-0.947},{0.049,-0.954},{-0.083,-0.791},{-0.128,-0.656},{-0.076,-0.545},{0.066,-0.387},{-0.187,-0.363},{-0.115,-0.193},{0.064,-0.052},{0.011,0.076},{0.177,0.196},{0.355,0.003},{0.272,-0.118},{0.48,0.054},{0.504,0.008},{0.267,-0.0},{0.144,-0.014},{-0.005,-0.217},{0.043,-0.374},{0.165,-0.616},{0.213,-0.856},{-0.067,-0.822},{-0.287,-0.829},{-0.175,-0.601},{0.019,-0.563},{0.078,-0.835},{-0.111,-0.909},{0.094,-0.955},{0.103,-1.051},{0.118,-0.985},{-0.058,-0.921},{-0.04,-1.203},{0.098,-1.075},{0.143,-1.245},{0.264,-1.498},{0.253,-1.514},{0.212,-1.558},{0.266,-1.766},{0.304,-1.93},{0.42,-1.813},{0.27,-1.761},{0.052,-1.623},{-0.08,-1.393},{-0.081,-1.392},{-0.022,-1.406},{0.073,-1.258},{0.251,-1.339},{0.374,-1.29},{0.218,-1.23},{0.392,-1.413},{0.668,-1.355},{0.773,-1.207},{1.052,-1.202},{1.204,-1.372},{1.184,-1.301},{1.051,-1.496},{1.314,-1.39},{1.268,-1.324},{1.268,-1.334},{1.313,-1.395},{1.314,-1.367},{1.137,-1.174},{0.949,-0.987},{0.702,-1.121},{0.459,-1.072},{0.469,-1.084},{0.655,-0.923},{0.819,-0.791},{1.02,-0.597},{0.89,-0.551},{0.656,-0.431},{0.937,-0.459},{1.183,-0.592},{1.19,-0.602},{0.975,-0.753},{0.825,-0.519},{0.884,-0.696},{0.702,-0.636},{0.956,-0.512},{0.718,-0.618},{0.802,-0.686},{0.667,-0.469},{0.485,-0.32},{0.66,-0.098},{0.501,0.123},{0.513,0.286},{0.475,0.538},{0.412,0.597},{0.384,0.78},{0.209,0.665},{0.408,0.637},{0.35,0.484},{0.491,0.255},{0.499,0.24},{0.634,0.331},{0.397,0.42},{0.489,0.581},{0.542,0.317},{0.685,0.087},{0.429,0.205},{0.326,0.045},{0.045,0.048},{0.042,0.06},{0.147,0.124},{-0.079,-0.043},{0.052,0.152},{-0.096,-0.044},{-0.125,-0.026},{-0.145,-0.093},{-0.417,-0.121},{-0.697,-0.157},{-0.69,-0.143},{-0.46,-0.1},{-0.473,-0.078},{-0.486,-0.244},{-0.404,-0.29},{-0.447,-0.421},{-0.699,-0.502},{-0.953,-0.555},{-0.918,-0.34},{-0.786,-0.494},{-0.979,-0.622},{-1.048,-0.7},{-1.025,-0.784},{-0.826,-0.624},{-0.665,-0.601},{-0.735,-0.486},{-0.535,-0.613},{-0.749,-0.566},{-0.764,-0.377},{-0.861,-0.275},{-0.864,-0.28},{-0.705,-0.492},{-0.917,-0.673},{-0.93,-0.83},{-0.914,-0.868},{-0.954,-0.862},{-0.738,-0.902},{-0.574,-1.112},{-0.503,-0.838},{-0.554,-0.589},{-0.384,-0.691},{-0.474,-0.683},{-0.365,-0.466},{-0.468,-0.555},{-0.503,-0.709},{-0.558,-0.85},{-0.486,-0.747},{-0.488,-0.558},{-0.226,-0.647},{-0.147,-0.428},{-0.105,-0.342},{-0.268,-0.518},{-0.504,-0.522},{-0.265,-0.383},{-0.204,-0.653},{-0.2,-0.653},{-0.273,-0.64},{-0.444,-0.436},{-0.204,-0.358},{-0.113,-0.464},{0.012,-0.397},{0.025,-0.583},{0.295,-0.519},{0.385,-0.307},{0.346,-0.041},{0.201,-0.069},{0.223,0.129},{0.401,-0.035},{0.611,-0.19},{0.483,-0.014},{0.67,0.158},{0.693,0.395},{0.652,0.302},{0.625,0.037},{0.659,0.013},{0.922,0.091},{0.675,-0.004},{0.838,-0.235},{0.812,-0.294},{1.058,-0.169},{1.319,-0.261},{1.071,-0.241},{1.057,-0.207},{1.154,-0.278},{0.939,-0.194},{1.002,-0.462},{0.988,-0.472},{0.822,-0.409},{0.874,-0.656},{0.889,-0.926},{0.716,-0.77},{0.738,-0.777},{0.869,-0.991},{0.776,-0.726},{1.037,-0.618},{1.058,-0.409},{1.014,-0.492},{0.868,-0.723},{0.786,-0.833},{0.556,-0.997},{0.522,-1.148},{0.41,-1.032},{0.605,-1.07},{0.329,-1.1},{0.158,-1.059},{0.036,-0.961},{0.047,-1.243},{0.228,-1.323},{0.243,-1.503},{0.428,-1.405},{0.521,-1.648},{0.434,-1.424},{0.238,-1.298},{0.387,-1.359},{0.316,-1.533},{0.224,-1.403},{0.448,-1.471},{0.273,-1.293},{0.276,-1.25},{0.526,-1.198},{0.527,-1.2},{0.501,-1.439},{0.283,-1.26},{0.169,-1.24},{0.133,-1.468},{-0.105,-1.621},{-0.134,-1.487},{-0.331,-1.295},{-0.266,-1.444},{-0.245,-1.477},{-0.244,-1.461},{-0.24,-1.469},{-0.246,-1.425},{-0.11,-1.196},{-0.079,-1.447},{-0.092,-1.453},{-0.042,-1.394},{0.1,-1.463},{-0.129,-1.334},{-0.303,-1.134},{-0.132,-1.014},{-0.009,-0.987},{0.011,-0.907},{0.053,-1.173},{0.026,-1.33},{0.02,-1.324},{-0.18,-1.124},{-0.247,-1.079},{-0.44,-0.909},{-0.186,-0.802},{-0.19,-0.789},{0.084,-0.81},{-0.08,-0.804},{-0.072,-0.768},{0.167,-0.743},{0.198,-0.604},{0.339,-0.49},{0.341,-0.59},{0.23,-0.368},{-0.039,-0.384},{-0.001,-0.32},{-0.002,-0.599},{0.194,-0.722},{0.088,-0.659},{0.106,-0.53},{0.172,-0.409},{0.015,-0.311},{0.237,-0.465},{0.026,-0.599},{-0.151,-0.81},{-0.194,-0.954},{-0.297,-0.692},{-0.093,-0.883},{-0.062,-0.632},{-0.019,-0.412},{0.238,-0.325},{0.497,-0.295},{0.603,-0.227},{0.708,0.032},{0.439,-0.001},{0.428,-0.051},{0.695,0.002},{0.975,0.022},{0.744,-0.139},{0.91,0.072},{0.961,0.106},{0.691,0.166},{0.768,0.41},{0.795,0.476},{0.94,0.549},{0.942,0.273},{0.858,0.524},{0.618,0.415},{0.578,0.428},{0.579,0.429},{0.399,0.445},{0.441,0.22},{0.661,0.398},{0.902,0.262},{0.9,0.206},{1.162,0.308},{0.993,0.489},{1.22,0.599},{1.488,0.592},{1.296,0.528},{1.403,0.573},{1.341,0.719},{1.066,0.776},{1.002,0.507},{1.104,0.42},{0.868,0.558},{0.706,0.664},{0.548,0.517},{0.581,0.243},{0.679,0.021},{0.807,-0.23},{0.695,-0.414},{0.746,-0.274},{0.676,-0.167},{0.653,-0.152},{0.629,-0.169},{0.546,-0.371},{0.496,-0.395},{0.402,-0.522},{0.166,-0.561},{-0.017,-0.702},{-0.274,-0.817},{-0.401,-0.955},{-0.567,-1.134},{-0.514,-1.046},{-0.698,-0.861},{-0.946,-0.942},{-1.067,-1.108},{-0.822,-0.967},{-0.872,-0.921},{-0.86,-0.906},{-0.697,-0.767},{-0.655,-0.905},{-0.64,-0.887},{-0.531,-0.971},{-0.481,-0.717},{-0.371,-0.775},{-0.4,-0.735},{-0.204,-0.56},{-0.446,-0.437},{-0.228,-0.589},{-0.305,-0.429},{-0.389,-0.655},{-0.37,-0.629},{-0.437,-0.721},{-0.627,-0.661},{-0.451,-0.794},{-0.719,-0.728},{-0.991,-0.805},{-0.819,-0.587},{-0.862,-0.593},{-1.069,-0.656},{-0.914,-0.807},{-0.895,-0.814},{-0.805,-0.548},{-0.829,-0.715},{-0.685,-0.542},{-0.791,-0.472},{-0.97,-0.385},{-0.863,-0.355},{-0.987,-0.347},{-0.933,-0.186},{-1.037,-0.351},{-0.825,-0.458},{-0.721,-0.487},{-0.706,-0.252},{-0.458,-0.256},{-0.551,0.01},{-0.36,0.136},{-0.094,0.043},{-0.193,0.179},{-0.042,0.084},{0.151,0.214},{0.427,0.241},{0.517,-0.012},{0.453,-0.224},{0.589,-0.27},{0.633,-0.257},{0.514,-0.184},{0.342,-0.405},{0.307,-0.439},{0.182,-0.676},{-0.04,-0.755},{0.091,-0.995},{-0.021,-0.911},{-0.242,-1.002},{-0.325,-1.223},{-0.257,-1.034},{-0.25,-1.063},{0.024,-1.044},{-0.003,-1.096},{0.183,-1.261},{0.025,-1.177},{-0.174,-1.228},{-0.115,-1.162},{-0.192,-1.293},{-0.462,-1.355},{-0.215,-1.345},{0.006,-1.197},{-0.092,-1.148},{0.057,-1.374},{0.097,-1.32},{0.209,-1.245},{0.26,-1.25},{0.087,-1.293},{0.278,-1.349},{0.365,-1.597},{0.375,-1.613},{0.369,-1.584},{0.36,-1.59},{0.301,-1.524},{0.398,-1.5},{0.261,-1.265},{0.185,-1.283},{0.294,-1.079},{0.321,-1.105},{0.123,-0.914},{0.279,-1.145},{0.167,-1.405},{-0.037,-1.243},{0.246,-1.257},{0.357,-1.057},{0.353,-1.056},{0.189,-0.904},{0.045,-0.754},{0.284,-0.743},{0.327,-0.727},{0.173,-0.708},{0.248,-0.731},{0.385,-0.772},{0.382,-0.774},{0.385,-0.777},{0.544,-0.543},{0.652,-0.403},{0.518,-0.464},{0.748,-0.38},{0.856,-0.264},{0.78,-0.353},{0.515,-0.305},{0.453,-0.228},{0.393,-0.272},{0.247,-0.242},{0.285,-0.082},{0.235,-0.027},{0.039,-0.097},{0.067,-0.175},{0.184,-0.258},{0.17,-0.425},{0.06,-0.677},{0.065,-0.959},{0.095,-0.849},{0.281,-0.854},{0.098,-0.66},{0.226,-0.547},{0.26,-0.515},{0.203,-0.531},{-0.024,-0.38},{-0.053,-0.278},{0.101,-0.118},{-0.049,-0.125},{-0.039,-0.144},{-0.098,-0.149},{0.083,-0.365},{-0.02,-0.132},{-0.062,-0.311},{-0.173,-0.539},{-0.044,-0.528},{-0.203,-0.298},{-0.181,-0.307},{-0.18,-0.306},{-0.451,-0.238},{-0.719,-0.321},{-0.895,-0.515},{-1.009,-0.686},{-0.808,-0.823},{-0.88,-0.885},{-1.087,-0.807},{-1.126,-0.753},{-1.342,-0.902},{-1.326,-0.632},{-1.292,-0.425},{-1.194,-0.467},{-1.335,-0.712},{-1.486,-0.856},{-1.481,-0.848},{-1.455,-0.876},{-1.551,-0.719},{-1.352,-0.633},{-1.368,-0.711},{-1.299,-0.844},{-1.209,-0.697},{-1.24,-0.653},{-1.284,-0.723},{-1.043,-0.74},{-0.951,-0.476},{-0.956,-0.315},{-0.832,-0.259},{-0.806,-0.218},{-0.837,-0.208},{-0.803,-0.201},{-0.869,-0.101},{-1.099,-0.251},{-1.182,-0.395},{-1.221,-0.468},{-1.176,-0.723},{-1.05,-0.54},{-0.78,-0.622},{-0.735,-0.535},{-0.733,-0.535},{-0.626,-0.275},{-0.626,-0.277},{-0.489,-0.306},{-0.683,-0.272},{-0.444,-0.308},{-0.423,-0.289},{-0.329,-0.252},{-0.273,-0.472},{-0.25,-0.464},{-0.211,-0.47},{-0.216,-0.716},{0.054,-0.748},{0.053,-0.706},{0.14,-0.51},{0.267,-0.337},{0.069,-0.179},{-0.105,0.023},{0.163,0.02},{0.227,-0.051},{0.386,-0.16},{0.205,-0.344},{-0.01,-0.528},{-0.051,-0.521},{-0.098,-0.312},{-0.23,-0.17},{-0.095,-0.119},{-0.072,-0.175},{-0.02,-0.415},{-0.045,-0.677},{-0.046,-0.663},{-0.326,-0.63},{-0.413,-0.775},{-0.317,-0.854},{-0.078,-0.793},{-0.296,-0.808},{-0.182,-0.935},{-0.108,-1.146},{-0.116,-0.965},{-0.387,-0.889},{-0.416,-0.645},{-0.373,-0.403},{-0.573,-0.458},{-0.37,-0.289},{-0.104,-0.338},{-0.063,-0.21},{0.019,0.06},{-0.048,-0.105},{-0.311,-0.13},{-0.083,-0.183},{-0.176,-0.205},{-0.104,-0.432},{0.032,-0.496},{0.058,-0.527},{0.187,-0.585},{0.064,-0.499},{-0.181,-0.423},{-0.185,-0.427},{-0.324,-0.199},{-0.192,-0.231},{-0.119,-0.211},{-0.026,0.05},{-0.024,0.029},{0.237,0.084},{0.228,-0.184},{0.136,-0.228},{0.133,-0.255},{0.266,-0.466},{0.022,-0.331},{0.18,-0.315},{0.051,-0.083},{0.059,0.036},{0.032,0.079},{0.216,0.223},{0.218,0.226},{0.218,0.237},{0.251,0.227},{-0.025,0.243},{-0.033,0.459},{-0.02,0.727},{0.25,0.783},{0.52,0.818},{0.397,0.825},{0.562,0.913},{0.36,0.915},{0.43,1.15},{0.24,1.27},{0.425,1.425},{0.422,1.429},{0.642,1.288},{0.816,1.284},{0.843,1.254},{0.944,1.328},{0.949,1.084},{0.788,1.012},{0.77,1.058},{0.612,1.015},{0.438,1.233},{0.617,1.426},{0.627,1.371},{0.649,1.122},{0.549,1.071},{0.506,1.35},{0.349,1.139},{0.228,1.188},{0.241,1.187},{0.522,1.194},{0.331,1.202},{0.493,1.114},{0.305,1.116},{0.095,1.27},{-0.054,1.189},{-0.239,1.322},{-0.459,1.148},{-0.268,1.298},{-0.304,1.229},{-0.246,1.112},{-0.116,1.263},{-0.051,1.041},{-0.261,1.226},{-0.238,1.247},{-0.206,1.286},{-0.034,1.475},{-0.183,1.324},{-0.212,1.221},{-0.109,1.073},{-0.293,1.004},{-0.047,1.053},{-0.007,1.005},{-0.013,1.007},{-0.143,0.806},{-0.214,0.88},{-0.019,0.941},{-0.148,0.849},{0.073,0.675},{-0.024,0.595},{0.165,0.442},{-0.037,0.294},{-0.246,0.287},{-0.465,0.369},{-0.692,0.288},{-0.941,0.159},{-0.829,0.131},{-0.844,0.122},{-0.926,0.178},{-1.133,-0.007},{-1.163,-0.073},{-0.98,-0.048},{-0.909,-0.111},{-1.175,-0.174},{-1.205,-0.157},{-1.133,-0.132},{-0.968,-0.294},{-1.04,-0.066},{-0.791,0.04},{-0.849,0.037},{-0.849,0.061},{-0.627,0.233},{-0.671,0.293},{-0.437,0.195},{-0.416,0.081},{-0.148,0.05},{-0.21,-0.178},{0.021,-0.124},{-0.216,-0.038},{0.049,-0.003},{0.014,0.188},{-0.238,0.267},{-0.316,0.333},{-0.111,0.145},{-0.145,-0.044},{0.085,-0.124},{-0.078,-0.188},{0.066,-0.009},{0.207,0.149},{0.366,0.213},{0.374,0.227},{0.143,0.065},{-0.094,-0.087},{-0.149,-0.362},{-0.006,-0.227},{-0.206,-0.363},{-0.446,-0.214},{-0.33,-0.15},{-0.313,-0.041},{-0.14,-0.233},{-0.248,-0.351},{-0.157,-0.362},{0.09,-0.475},{0.342,-0.358},{0.364,-0.467},{0.482,-0.558},{0.495,-0.569},{0.55,-0.526},{0.603,-0.318},{0.729,-0.342},{1.004,-0.325},{0.961,-0.581},{0.732,-0.744},{0.965,-0.585},{0.913,-0.51},{0.897,-0.52},{0.846,-0.608},{0.919,-0.836},{0.907,-0.792},{0.902,-1.064},{0.628,-1.124},{0.366,-1.183},{0.275,-1.434},{0.271,-1.478},{0.331,-1.267},{0.051,-1.296},{0.298,-1.192},{0.227,-1.272},{0.386,-1.502},{0.138,-1.494},{0.398,-1.575},{0.618,-1.573},{0.871,-1.565},{0.661,-1.385},{0.922,-1.302},{0.882,-1.229},{0.869,-1.259},{0.868,-1.34},{0.995,-1.543},{1.007,-1.518},{1.263,-1.631},{1.396,-1.416},{1.485,-1.189},{1.43,-1.173},{1.374,-1.279},{1.657,-1.266},{1.8,-1.215},{1.823,-1.148},{1.804,-1.105},{1.857,-0.867},{1.856,-0.867},{1.764,-0.855},{1.564,-0.962},{1.587,-1.075},{1.845,-0.997},{1.862,-0.715},{1.701,-0.942},{1.451,-0.889},{1.495,-1.156},{1.594,-0.992},{1.528,-1.155},{1.352,-1.012},{1.324,-0.963},{1.129,-0.942},{1.283,-1.044},{1.334,-1.001},{1.148,-0.788},{1.298,-0.567},{1.03,-0.6},{1.099,-0.603},{1.167,-0.428},{1.171,-0.477},{1.043,-0.28},{0.967,-0.117},{0.9,-0.318},{0.97,-0.439},{0.9,-0.572},{0.961,-0.515},{1.035,-0.426},{1.208,-0.366},{0.95,-0.443},{0.844,-0.391},{0.613,-0.428},{0.755,-0.355},{0.554,-0.234},{0.565,-0.423},{0.625,-0.585},{0.361,-0.599},{0.242,-0.396},{0.235,-0.414},{0.165,-0.5},{0.013,-0.66},{0.051,-0.659},{0.242,-0.469},{0.254,-0.458},{0.254,-0.478},{0.199,-0.476},{0.13,-0.587},{0.045,-0.802},{0.024,-0.786},{0.083,-0.54},{0.021,-0.346},{-0.015,-0.322},{-0.219,-0.416},{-0.254,-0.508},{-0.117,-0.629},{0.081,-0.53},{0.084,-0.453},{0.033,-0.436},{-0.026,-0.581},{-0.095,-0.599},{0.006,-0.742},{0.001,-0.72},{0.147,-0.96},{-0.002,-0.874},{-0.005,-0.703},{0.082,-0.947},{0.012,-0.895},{0.292,-0.933},{0.127,-0.758},{0.073,-0.807},{0.154,-0.901},{0.15,-1.003},{0.057,-1.269},{0.083,-1.094},{0.035,-1.047},{0.094,-0.87},{0.082,-0.889},{-0.127,-0.972},{-0.219,-0.969},{-0.226,-0.819},{-0.209,-1.1},{-0.149,-1.138},{-0.142,-1.139},{-0.045,-1.404},{-0.102,-1.446},{-0.129,-1.423},{0.105,-1.27},{0.186,-1.302},{0.186,-1.301},{0.188,-1.3},{0.251,-1.163},{0.355,-1.229},{0.089,-1.313},{0.086,-1.107},{0.087,-1.092},{0.007,-1.134},{-0.176,-0.924},{-0.333,-0.719},{-0.52,-0.752},{-0.746,-0.821},{-0.493,-0.829},{-0.264,-0.775},{-0.247,-0.518},{-0.272,-0.54},{-0.437,-0.422},{-0.454,-0.32},{-0.267,-0.233},{-0.189,-0.251},{-0.376,-0.225},{-0.477,-0.184},{-0.575,-0.015},{-0.534,-0.093},{-0.677,-0.078},{-0.666,0.051},{-0.735,0.099},{-0.764,0.104},{-0.681,0.032},{-0.763,0.173},{-0.506,0.062},{-0.449,-0.142},{-0.532,0.017},{-0.34,-0.065},{-0.446,0.096},{-0.474,-0.076},{-0.215,-0.022},{-0.383,0.059},{-0.403,0.258},{-0.192,0.407},{-0.248,0.374},{-0.235,0.393},{-0.376,0.457},{-0.196,0.63},{-0.34,0.565},{-0.388,0.56},{-0.553,0.777},{-0.407,0.739},{-0.372,0.623},{-0.476,0.373},{-0.663,0.565},{-0.698,0.551},{-0.757,0.395},{-0.913,0.183},{-0.905,0.154},{-0.864,0.014},{-0.864,0.024},{-0.883,-0.001},{-0.644,-0.149},{-0.42,-0.116},{-0.181,-0.265},{-0.033,-0.163},{-0.076,-0.334},{-0.067,-0.295},{0.013,-0.566},{0.07,-0.481},{0.035,-0.748},{0.053,-0.793},{-0.134,-0.97},{-0.028,-0.912},{-0.059,-0.794},{-0.096,-0.729},{-0.081,-0.833},{0.139,-0.802},{0.107,-0.769},{0.244,-0.704},{0.127,-0.959},{0.291,-0.889},{0.181,-0.811},{0.263,-0.954},{0.176,-1.017},{0.113,-0.824},{0.358,-0.946},{0.165,-0.773},{0.305,-0.938},{0.489,-0.999},{0.339,-1.117},{0.24,-1.217},{0.017,-1.372},{-0.241,-1.475},{-0.217,-1.7},{-0.086,-1.928},{0.072,-1.989},{0.04,-1.931},{0.229,-2.13},{0.098,-2.008},{0.107,-1.997},{-0.048,-1.775},{-0.056,-1.804},{-0.067,-1.524},{0.004,-1.792},{-0.168,-1.622},{-0.151,-1.508},{0.011,-1.308},{0.081,-1.386},{-0.195,-1.327},{-0.373,-1.2},{-0.348,-1.169},{-0.34,-1.072},{-0.552,-1.086},{-0.693,-1.165},{-0.841,-1.344},{-0.79,-1.267},{-0.803,-1.316},{-0.822,-1.037},{-0.929,-1.144},{-0.73,-0.988},{-1.008,-0.99},{-0.751,-1.016},{-0.941,-1.052},{-0.662,-1.092},{-0.418,-1.15},{-0.237,-1.208},{-0.493,-1.183},{-0.356,-1.243},{-0.305,-1.507},{-0.341,-1.3},{-0.458,-1.376},{-0.348,-1.453},{-0.526,-1.302},{-0.671,-1.079},{-0.409,-1.181},{-0.484,-1.225},{-0.228,-1.341},{-0.122,-1.293},{-0.161,-1.304},{-0.143,-1.304},{-0.118,-1.255},{0.138,-1.28},{0.265,-1.345},{0.346,-1.365},{0.317,-1.084},{0.271,-0.806},{0.044,-0.83},{0.088,-0.793},{0.22,-0.633},{0.302,-0.59},{0.307,-0.583},{0.052,-0.463},{0.046,-0.464},{-0.099,-0.288},{0.15,-0.407},{0.306,-0.62},{0.053,-0.746},{0.107,-0.478},{0.358,-0.589},{0.326,-0.602},{0.402,-0.565},{0.399,-0.556},{0.452,-0.514},{0.36,-0.28},{0.355,-0.228},{0.294,-0.074},{0.044,0.057},{0.17,-0.11},{-0.0,0.0},{-0.17,0.11},{-0.044,-0.057},{-0.294,0.074},{-0.355,0.228},{-0.36,0.28},{-0.452,0.514},{-0.399,0.556},{-0.402,0.565},{-0.326,0.602},{-0.358,0.589},{-0.107,0.478},{-0.053,0.746},{-0.306,0.62},{-0.15,0.407},{0.099,0.288},{-0.046,0.464},{-0.052,0.463},{-0.307,0.583},{-0.302,0.59},{-0.22,0.633},{-0.088,0.793},{-0.044,0.83},{-0.271,0.806},{-0.317,1.084},{-0.346,1.365},{-0.265,1.345},{-0.138,1.28},{0.118,1.255},{0.143,1.304},{0.161,1.304},{0.122,1.293},{0.228,1.341},{0.484,1.225},{0.409,1.181},{0.671,1.079},{0.526,1.302},{0.348,1.453},{0.458,1.376},{0.341,1.3},{0.305,1.507},{0.356,1.243},{0.493,1.183},{0.237,1.208},{0.418,1.15},{0.662,1.092},{0.941,1.052},{0.751,1.016},{1.008,0.99},{0.73,0.988},{0.929,1.144},{0.822,1.037},{0.803,1.316},{0.79,1.267},{0.841,1.344},{0.693,1.165},{0.552,1.086},{0.34,1.072},{0.348,1.169},{0.373,1.2},{0.195,1.327},{-0.081,1.386},{-0.011,1.308},{0.151,1.508},{0.168,1.622},{-0.004,1.792},{0.067,1.524},{0.056,1.804},{0.048,1.775},{-0.107,1.997},{-0.098,2.008},{-0.229,2.13},{-0.04,1.931},{-0.072,1.989},{0.086,1.928},{0.217,1.7},{0.241,1.475},{-0.017,1.372},{-0.24,1.217},{-0.339,1.117},{-0.489,0.999},{-0.305,0.938},{-0.165,0.773},{-0.358,0.946},{-0.113,0.824},{-0.176,1.017},{-0.263,0.954},{-0.181,0.811},{-0.291,0.889},{-0.127,0.959},{-0.244,0.704},{-0.107,0.769},{-0.139,0.802},{0.081,0.833},{0.096,0.729},{0.059,0.794},{0.028,0.912},{0.134,0.97},{-0.053,0.793},{-0.035,0.748},{-0.07,0.481},{-0.013,0.566},{0.067,0.295},{0.076,0.334},{0.033,0.163},{0.181,0.265},{0.42,0.116},{0.644,0.149},{0.883,0.001},{0.864,-0.024},{0.864,-0.014},{0.905,-0.154},{0.913,-0.183},{0.757,-0.395},{0.698,-0.551},{0.663,-0.565},{0.476,-0.373},{0.372,-0.623},{0.407,-0.739},{0.553,-0.777},{0.388,-0.56},{0.34,-0.565},{0.196,-0.63},{0.376,-0.457},{0.235,-0.393},{0.248,-0.374},{0.192,-0.407},{0.403,-0.258},{0.383,-0.059},{0.215,0.022},{0.474,0.076},{0.446,-0.096},{0.34,0.065},{0.532,-0.017},{0.449,0.142},{0.506,-0.062},{0.763,-0.173},{0.681,-0.032},{0.764,-0.104},{0.735,-0.099},{0.666,-0.051},{0.677,0.078},{0.534,0.093},{0.575,0.015},{0.477,0.184},{0.376,0.225},{0.189,0.251},{0.267,0.233},{0.454,0.32},{0.437,0.422},{0.272,0.54},{0.247,0.518},{0.264,0.775},{0.493,0.829},{0.746,0.821},{0.52,0.752},{0.333,0.719},{0.176,0.924},{-0.007,1.134},{-0.087,1.092},{-0.086,1.107},{-0.089,1.313},{-0.355,1.229},{-0.251,1.163},{-0.188,1.3},{-0.186,1.301},{-0.186,1.302},{-0.105,1.27},{0.129,1.423},{0.102,1.446},{0.045,1.404},{0.142,1.139},{0.149,1.138},{0.209,1.1},{0.226,0.819},{0.219,0.969},{0.127,0.972},{-0.082,0.889},{-0.094,0.87},{-0.035,1.047},{-0.083,1.094},{-0.057,1.269},{-0.15,1.003},{-0.154,0.901},{-0.073,0.807},{-0.127,0.758},{-0.292,0.933},{-0.012,0.895},{-0.082,0.947},{0.005,0.703},{0.002,0.874},{-0.147,0.96},{-0.001,0.72},{-0.006,0.742},{0.095,0.599},{0.026,0.581},{-0.033,0.436},{-0.084,0.453},{-0.081,0.53},{0.117,0.629},{0.254,0.508},{0.219,0.416},{0.015,0.322},{-0.021,0.346},{-0.083,0.54},{-0.024,0.786},{-0.045,0.802},{-0.13,0.587},{-0.199,0.476},{-0.254,0.478},{-0.254,0.458},{-0.242,0.469},{-0.051,0.659},{-0.013,0.66},{-0.165,0.5},{-0.235,0.414},{-0.242,0.396},{-0.361,0.599},{-0.625,0.585},{-0.565,0.423},{-0.554,0.234},{-0.755,0.355},{-0.613,0.428},{-0.844,0.391},{-0.95,0.443},{-1.208,0.366},{-1.035,0.426},{-0.961,0.515},{-0.9,0.572},{-0.97,0.439},{-0.9,0.318},{-0.967,0.117},{-1.043,0.28},{-1.171,0.477},{-1.167,0.428},{-1.099,0.603},{-1.03,0.6},{-1.298,0.567},{-1.148,0.788},{-1.334,1.001},{-1.283,1.044},{-1.129,0.942},{-1.324,0.963},{-1.352,1.012},{-1.528,1.155},{-1.594,0.992},{-1.495,1.156},{-1.451,0.889},{-1.701,0.942},{-1.862,0.715},{-1.845,0.997},{-1.587,1.075},{-1.564,0.962},{-1.764,0.855},{-1.856,0.867},{-1.857,0.867},{-1.804,1.105},{-1.823,1.148},{-1.8,1.215},{-1.657,1.266},{-1.374,1.279},{-1.43,1.173},{-1.485,1.189},{-1.396,1.416},{-1.263,1.631},{-1.007,1.518},{-0.995,1.543},{-0.868,1.34},{-0.869,1.259},{-0.882,1.229},{-0.922,1.302},{-0.661,1.385},{-0.871,1.565},{-0.618,1.573},{-0.398,1.575},{-0.138,1.494},{-0.386,1.502},{-0.227,1.272},{-0.298,1.192},{-0.051,1.296},{-0.331,1.267},{-0.271,1.478},{-0.275,1.434},{-0.366,1.183},{-0.628,1.124},{-0.902,1.064},{-0.907,0.792},{-0.919,0.836},{-0.846,0.608},{-0.897,0.52},{-0.913,0.51},{-0.965,0.585},{-0.732,0.744},{-0.961,0.581},{-1.004,0.325},{-0.729,0.342},{-0.603,0.318},{-0.55,0.526},{-0.495,0.569},{-0.482,0.558},{-0.364,0.467},{-0.342,0.358},{-0.09,0.475},{0.157,0.362},{0.248,0.351},{0.14,0.233},{0.313,0.041},{0.33,0.15},{0.446,0.214},{0.206,0.363},{0.006,0.227},{0.149,0.362},{0.094,0.087},{-0.143,-0.065},{-0.374,-0.227},{-0.366,-0.213},{-0.207,-0.149},{-0.066,0.009},{0.078,0.188},{-0.085,0.124},{0.145,0.044},{0.111,-0.145},{0.316,-0.333},{0.238,-0.267},{-0.014,-0.188},{-0.049,0.003},{0.216,0.038},{-0.021,0.124},{0.21,0.178},{0.148,-0.05},{0.416,-0.081},{0.437,-0.195},{0.671,-0.293},{0.627,-0.233},{0.849,-0.061},{0.849,-0.037},{0.791,-0.04},{1.04,0.066},{0.968,0.294},{1.133,0.132},{1.205,0.157},{1.175,0.174},{0.909,0.111},{0.98,0.048},{1.163,0.073},{1.133,0.007},{0.926,-0.178},{0.844,-0.122},{0.829,-0.131},{0.941,-0.159},{0.692,-0.288},{0.465,-0.369},{0.246,-0.287},{0.037,-0.294},{-0.165,-0.442},{0.024,-0.595},{-0.073,-0.675},{0.148,-0.849},{0.019,-0.941},{0.214,-0.88},{0.143,-0.806},{0.013,-1.007},{0.007,-1.005},{0.047,-1.053},{0.293,-1.004},{0.109,-1.073},{0.212,-1.221},{0.183,-1.324},{0.034,-1.475},{0.206,-1.286},{0.238,-1.247},{0.261,-1.226},{0.051,-1.041},{0.116,-1.263},{0.246,-1.112},{0.304,-1.229},{0.268,-1.298},{0.459,-1.148},{0.239,-1.322},{0.054,-1.189},{-0.095,-1.27},{-0.305,-1.116},{-0.493,-1.114},{-0.331,-1.202},{-0.522,-1.194},{-0.241,-1.187},{-0.228,-1.188},{-0.349,-1.139},{-0.506,-1.35},{-0.549,-1.071},{-0.649,-1.122},{-0.627,-1.371},{-0.617,-1.426},{-0.438,-1.233},{-0.612,-1.015},{-0.77,-1.058},{-0.788,-1.012},{-0.949,-1.084},{-0.944,-1.328},{-0.843,-1.254},{-0.816,-1.284},{-0.642,-1.288},{-0.422,-1.429},{-0.425,-1.425},{-0.24,-1.27},{-0.43,-1.15},{-0.36,-0.915},{-0.562,-0.913},{-0.397,-0.825},{-0.52,-0.818},{-0.25,-0.783},{0.02,-0.727},{0.033,-0.459},{0.025,-0.243},{-0.251,-0.227},{-0.218,-0.237},{-0.218,-0.226},{-0.216,-0.223},{-0.032,-0.079},{-0.059,-0.036},{-0.051,0.083},{-0.18,0.315},{-0.022,0.331},{-0.266,0.466},{-0.133,0.255},{-0.136,0.228},{-0.228,0.184},{-0.237,-0.084},{0.024,-0.029},{0.026,-0.05},{0.119,0.211},{0.192,0.231},{0.324,0.199},{0.185,0.427},{0.181,0.423},{-0.064,0.499},{-0.187,0.585},{-0.058,0.527},{-0.032,0.496},{0.104,0.432},{0.176,0.205},{0.083,0.183},{0.311,0.13},{0.048,0.105},{-0.019,-0.06},{0.063,0.21},{0.104,0.338},{0.37,0.289},{0.573,0.458},{0.373,0.403},{0.416,0.645},{0.387,0.889},{0.116,0.965},{0.108,1.146},{0.182,0.935},{0.296,0.808},{0.078,0.793},{0.317,0.854},{0.413,0.775},{0.326,0.63},{0.046,0.663},{0.045,0.677},{0.02,0.415},{0.072,0.175},{0.095,0.119},{0.23,0.17},{0.098,0.312},{0.051,0.521},{0.01,0.528},{-0.205,0.344},{-0.386,0.16},{-0.227,0.051},{-0.163,-0.02},{0.105,-0.023},{-0.069,0.179},{-0.267,0.337},{-0.14,0.51},{-0.053,0.706},{-0.054,0.748},{0.216,0.716},{0.211,0.47},{0.25,0.464},{0.273,0.472},{0.329,0.252},{0.423,0.289},{0.444,0.308},{0.683,0.272},{0.489,0.306},{0.626,0.277},{0.626,0.275},{0.733,0.535},{0.735,0.535},{0.78,0.622},{1.05,0.54},{1.176,0.723},{1.221,0.468},{1.182,0.395},{1.099,0.251},{0.869,0.101},{0.803,0.201},{0.837,0.208},{0.806,0.218},{0.832,0.259},{0.956,0.315},{0.951,0.476},{1.043,0.74},{1.284,0.723},{1.24,0.653},{1.209,0.697},{1.299,0.844},{1.368,0.711},{1.352,0.633},{1.551,0.719},{1.455,0.876},{1.481,0.848},{1.486,0.856},{1.335,0.712},{1.194,0.467},{1.292,0.425},{1.326,0.632},{1.342,0.902},{1.126,0.753},{1.087,0.807},{0.88,0.885},{0.808,0.823},{1.009,0.686},{0.895,0.515},{0.719,0.321},{0.451,0.238},{0.18,0.306},{0.181,0.307},{0.203,0.298},{0.044,0.528},{0.173,0.539},{0.062,0.311},{0.02,0.132},{-0.083,0.365},{0.098,0.149},{0.039,0.144},{0.049,0.125},{-0.101,0.118},{0.053,0.278},{0.024,0.38},{-0.203,0.531},{-0.26,0.515},{-0.226,0.547},{-0.098,0.66},{-0.281,0.854},{-0.095,0.849},{-0.065,0.959},{-0.06,0.677},{-0.17,0.425},{-0.184,0.258},{-0.067,0.175},{-0.039,0.097},{-0.235,0.027},{-0.285,0.082},{-0.247,0.242},{-0.393,0.272},{-0.453,0.228},{-0.515,0.305},{-0.78,0.353},{-0.856,0.264},{-0.748,0.38},{-0.518,0.464},{-0.652,0.403},{-0.544,0.543},{-0.385,0.777},{-0.382,0.774},{-0.385,0.772},{-0.248,0.731},{-0.173,0.708},{-0.327,0.727},{-0.284,0.743},{-0.045,0.754},{-0.189,0.904},{-0.353,1.056},{-0.357,1.057},{-0.246,1.257},{0.037,1.243},{-0.167,1.405},{-0.279,1.145},{-0.123,0.914},{-0.321,1.105},{-0.294,1.079},{-0.185,1.283},{-0.261,1.265},{-0.398,1.5},{-0.301,1.524},{-0.36,1.59},{-0.369,1.584},{-0.375,1.613},{-0.365,1.597},{-0.278,1.349},{-0.087,1.293},{-0.26,1.25},{-0.209,1.245},{-0.097,1.32},{-0.057,1.374},{0.092,1.148},{-0.006,1.197},{0.215,1.345},{0.462,1.355},{0.192,1.293},{0.115,1.162},{0.174,1.228},{-0.025,1.177},{-0.183,1.261},{0.003,1.096},{-0.024,1.044},{0.25,1.063},{0.257,1.034},{0.325,1.223},{0.242,1.002},{0.021,0.911},{-0.091,0.995},{0.04,0.755},{-0.182,0.676},{-0.307,0.439},{-0.342,0.405},{-0.514,0.184},{-0.633,0.257},{-0.589,0.27},{-0.453,0.224},{-0.517,0.012},{-0.427,-0.241},{-0.151,-0.214},{0.042,-0.084},{0.193,-0.179},{0.094,-0.043},{0.36,-0.136},{0.551,-0.01},{0.458,0.256},{0.706,0.252},{0.721,0.487},{0.825,0.458},{1.037,0.351},{0.933,0.186},{0.987,0.347},{0.863,0.355},{0.97,0.385},{0.791,0.472},{0.685,0.542},{0.829,0.715},{0.805,0.548},{0.895,0.814},{0.914,0.807},{1.069,0.656},{0.862,0.593},{0.819,0.587},{0.991,0.805},{0.719,0.728},{0.451,0.794},{0.627,0.661},{0.437,0.721},{0.37,0.629},{0.389,0.655},{0.305,0.429},{0.228,0.589},{0.446,0.437},{0.204,0.56},{0.4,0.735},{0.371,0.775},{0.481,0.717},{0.531,0.971},{0.64,0.887},{0.655,0.905},{0.697,0.767},{0.86,0.906},{0.872,0.921},{0.822,0.967},{1.067,1.108},{0.946,0.942},{0.698,0.861},{0.514,1.046},{0.567,1.134},{0.401,0.955},{0.274,0.817},{0.017,0.702},{-0.166,0.561},{-0.402,0.522},{-0.496,0.395},{-0.546,0.371},{-0.629,0.169},{-0.653,0.152},{-0.676,0.167},{-0.746,0.274},{-0.695,0.414},{-0.807,0.23},{-0.679,-0.021},{-0.581,-0.243},{-0.548,-0.517},{-0.706,-0.664},{-0.868,-0.558},{-1.104,-0.42},{-1.002,-0.507},{-1.066,-0.776},{-1.341,-0.719},{-1.403,-0.573},{-1.296,-0.528},{-1.488,-0.592},{-1.22,-0.599},{-0.993,-0.489},{-1.162,-0.308},{-0.9,-0.206},{-0.902,-0.262},{-0.661,-0.398},{-0.441,-0.22},{-0.399,-0.445},{-0.579,-0.429},{-0.578,-0.428},{-0.618,-0.415},{-0.858,-0.524},{-0.942,-0.273},{-0.94,-0.549},{-0.795,-0.476},{-0.768,-0.41},{-0.691,-0.166},{-0.961,-0.106},{-0.91,-0.072},{-0.744,0.139},{-0.975,-0.022},{-0.695,-0.002},{-0.428,0.051},{-0.439,0.001},{-0.708,-0.032},{-0.603,0.227},{-0.497,0.295},{-0.238,0.325},{0.019,0.412},{0.062,0.632},{0.093,0.883},{0.297,0.692},{0.194,0.954},{0.151,0.81},{-0.026,0.599},{-0.237,0.465},{-0.015,0.311},{-0.172,0.409},{-0.106,0.53},{-0.088,0.659},{-0.194,0.722},{0.002,0.599},{0.001,0.32},{0.039,0.384},{-0.23,0.368},{-0.341,0.59},{-0.339,0.49},{-0.198,0.604},{-0.167,0.743},{0.072,0.768},{0.08,0.804},{-0.084,0.81},{0.19,0.789},{0.186,0.802},{0.44,0.909},{0.247,1.079},{0.18,1.124},{-0.02,1.324},{-0.026,1.33},{-0.053,1.173},{-0.011,0.907},{0.009,0.987},{0.132,1.014},{0.303,1.134},{0.129,1.334},{-0.1,1.463},{0.042,1.394},{0.092,1.453},{0.079,1.447},{0.11,1.196},{0.246,1.425},{0.24,1.469},{0.244,1.461},{0.245,1.477},{0.266,1.444},{0.331,1.295},{0.134,1.487},{0.105,1.621},{-0.133,1.468},{-0.169,1.24},{-0.283,1.26},{-0.501,1.439},{-0.527,1.2},{-0.526,1.198},{-0.276,1.25},{-0.273,1.293},{-0.448,1.471},{-0.224,1.403},{-0.316,1.533},{-0.387,1.359},{-0.238,1.298},{-0.434,1.424},{-0.521,1.648},{-0.428,1.405},{-0.243,1.503},{-0.228,1.323},{-0.047,1.243},{-0.036,0.961},{-0.158,1.059},{-0.329,1.1},{-0.605,1.07},{-0.41,1.032},{-0.522,1.148},{-0.556,0.997},{-0.786,0.833},{-0.868,0.723},{-1.014,0.492},{-1.058,0.409},{-1.037,0.618},{-0.776,0.726},{-0.869,0.991},{-0.738,0.777},{-0.716,0.77},{-0.889,0.926},{-0.874,0.656},{-0.822,0.409},{-0.988,0.472},{-1.002,0.462},{-0.939,0.194},{-1.154,0.278},{-1.057,0.207},{-1.071,0.241},{-1.319,0.261},{-1.058,0.169},{-0.812,0.294},{-0.838,0.235},{-0.675,0.004},{-0.922,-0.091},{-0.659,-0.013},{-0.625,-0.037},{-0.652,-0.302},{-0.693,-0.395},{-0.67,-0.158},{-0.483,0.014},{-0.611,0.19},{-0.401,0.035},{-0.223,-0.129},{-0.201,0.069},{-0.346,0.041},{-0.385,0.307},{-0.295,0.519},{-0.025,0.583},{-0.012,0.397},{0.113,0.464},{0.204,0.358},{0.444,0.436},{0.273,0.64},{0.2,0.653},{0.204,0.653},{0.265,0.383},{0.504,0.522},{0.268,0.518},{0.105,0.342},{0.147,0.428},{0.226,0.647},{0.488,0.558},{0.486,0.747},{0.558,0.85},{0.503,0.709},{0.468,0.555},{0.365,0.466},{0.474,0.683},{0.384,0.691},{0.554,0.589},{0.503,0.838},{0.574,1.112},{0.738,0.902},{0.954,0.862},{0.914,0.868},{0.93,0.83},{0.917,0.673},{0.705,0.492},{0.864,0.28},{0.861,0.275},{0.764,0.377},{0.749,0.566},{0.535,0.613},{0.735,0.486},{0.665,0.601},{0.826,0.624},{1.025,0.784},{1.048,0.7},{0.979,0.622},{0.786,0.494},{0.918,0.34},{0.953,0.555},{0.699,0.502},{0.447,0.421},{0.404,0.29},{0.486,0.244},{0.473,0.078},{0.46,0.1},{0.69,0.143},{0.697,0.157},{0.417,0.121},{0.145,0.093},{0.125,0.026},{0.096,0.044},{-0.052,-0.152},{0.079,0.043},{-0.147,-0.124},{-0.042,-0.06},{-0.045,-0.048},{-0.326,-0.045},{-0.429,-0.205},{-0.685,-0.087},{-0.542,-0.317},{-0.489,-0.581},{-0.397,-0.42},{-0.634,-0.331},{-0.499,-0.24},{-0.491,-0.255},{-0.35,-0.484},{-0.408,-0.637},{-0.209,-0.665},{-0.384,-0.78},{-0.412,-0.597},{-0.475,-0.538},{-0.513,-0.286},{-0.501,-0.123},{-0.66,0.098},{-0.485,0.32},{-0.667,0.469},{-0.802,0.686},{-0.718,0.618},{-0.956,0.512},{-0.702,0.636},{-0.884,0.696},{-0.825,0.519},{-0.975,0.753},{-1.19,0.602},{-1.183,0.592},{-0.937,0.459},{-0.656,0.431},{-0.89,0.551},{-1.02,0.597},{-0.819,0.791},{-0.655,0.923},{-0.469,1.084},{-0.459,1.072},{-0.702,1.121},{-0.949,0.987},{-1.137,1.174},{-1.314,1.367},{-1.313,1.395},{-1.268,1.334},{-1.268,1.324},{-1.314,1.39},{-1.051,1.496},{-1.184,1.301},{-1.204,1.372},{-1.052,1.202},{-0.773,1.207},{-0.668,1.355},{-0.392,1.413},{-0.218,1.23},{-0.374,1.29},{-0.251,1.339},{-0.073,1.258},{0.022,1.406},{0.081,1.392},{0.08,1.393},{-0.052,1.623},{-0.27,1.761},{-0.42,1.813},{-0.304,1.93},{-0.266,1.766},{-0.212,1.558},{-0.253,1.514},{-0.264,1.498},{-0.143,1.245},{-0.098,1.075},{0.04,1.203},{0.058,0.921},{-0.118,0.985},{-0.103,1.051},{-0.094,0.955},{0.111,0.909},{-0.078,0.835},{-0.019,0.563},{0.175,0.601},{0.287,0.829},{0.067,0.822},{-0.213,0.856},{-0.165,0.616},{-0.043,0.374},{0.005,0.217},{-0.144,0.014},{-0.267,0.0},{-0.504,-0.008},{-0.48,-0.054},{-0.272,0.118},{-0.355,-0.003},{-0.177,-0.196},{-0.011,-0.076},{-0.064,0.052},{0.115,0.193},{0.187,0.363},{-0.066,0.387},{0.076,0.545},{0.128,0.656},{0.083,0.791},{-0.049,0.954},{-0.068,0.947},{-0.315,0.823},{-0.396,0.823},{-0.249,1.039},{-0.283,1.01},{-0.323,0.849},{-0.139,0.751},{-0.333,0.677},{-0.375,0.503},{-0.234,0.441},{0.038,0.371},{0.194,0.158},{0.206,0.16},{0.206,0.16},{0.136,0.375},{0.3,0.167},{0.543,0.023},{0.329,0.134},{0.066,0.143},{0.21,-0.013},{0.292,0.242},{0.484,0.132},{0.607,0.211},{0.609,0.218},{0.396,0.386},{0.325,0.572},{0.179,0.696},{-0.078,0.774},{-0.099,0.493},{0.106,0.688},{0.301,0.547},{0.348,0.539},{0.295,0.507},{0.287,0.489},{0.42,0.411},{0.625,0.233},{0.88,0.203},{0.871,0.367},{0.932,0.215},{1.212,0.231},{1.033,0.423},{1.099,0.177},{1.303,0.286},{1.337,0.028},{1.268,-0.148},{1.254,-0.179},{1.158,-0.062},{1.347,-0.071},{1.261,-0.318},{1.126,-0.398},{1.04,-0.515},{1.016,-0.383},{0.969,-0.358},{0.92,-0.636},{0.987,-0.505},{1.008,-0.311},{0.979,-0.255},{1.247,-0.271},{1.299,-0.192},{1.217,-0.133},{0.943,-0.087},{0.693,0.042},{0.731,-0.238},{0.714,-0.095},{0.751,-0.115},{0.7,0.161},{0.695,0.153},{0.918,0.047},{1.106,0.225},{0.824,0.25},{0.649,0.028},{0.367,0.012},{0.507,-0.091},{0.341,-0.202},{0.419,-0.386},{0.521,-0.305},{0.603,-0.416},{0.85,-0.508},{0.952,-0.252},{0.747,-0.262},{0.802,-0.221},{0.861,-0.207},{0.691,-0.009},{0.443,-0.019},{0.485,0.255},{0.362,0.172},{0.262,0.266},{0.447,0.065},{0.174,0.059},{-0.04,0.154},{-0.105,0.101},{-0.253,0.078},{-0.292,-0.187},{-0.28,0.048},{-0.032,0.018},{-0.014,-0.104},{0.0,-0.109},{-0.022,-0.092},{-0.118,-0.06},{-0.07,-0.24},{0.032,-0.116},{0.085,-0.044},{0.275,0.165},{0.296,0.447},{0.054,0.337},{-0.032,0.112},{-0.147,0.162},{-0.423,0.105},{-0.497,0.012},{-0.606,-0.003},{-0.416,-0.131},{-0.377,-0.292},{-0.51,-0.246},{-0.59,-0.469},{-0.744,-0.462},{-0.651,-0.717},{-0.669,-0.739},{-0.867,-0.705},{-1.057,-0.795},{-1.048,-0.755},{-0.826,-0.701},{-0.826,-0.696},{-0.894,-0.61},{-0.86,-0.331},{-0.773,-0.337},{-0.877,-0.531},{-0.954,-0.362},{-0.976,-0.383},{-1.187,-0.557},{-1.081,-0.791},{-1.235,-0.835},{-1.347,-0.84},{-1.103,-0.824},{-1.029,-0.884},{-1.164,-1.129},{-1.292,-0.916},{-1.217,-0.963},{-1.146,-0.876},{-0.896,-0.754},{-0.724,-0.976},{-0.662,-1.184},{-0.731,-0.986},{-0.617,-0.87},{-0.559,-0.996},{-0.749,-1.036},{-0.77,-0.931},{-0.717,-1.146},{-0.78,-1.124},{-0.557,-1.058},{-0.619,-0.951},{-0.64,-1.215},{-0.482,-1.45},{-0.452,-1.495},{-0.324,-1.579},{-0.292,-1.358},{-0.194,-1.286},{-0.288,-1.526},{-0.275,-1.569},{-0.23,-1.535},{-0.029,-1.714},{0.022,-1.682},{0.024,-1.466},{0.271,-1.377},{0.144,-1.344},{0.326,-1.554},{0.383,-1.457},{0.207,-1.238},{0.312,-1.015},{0.419,-0.917},{0.444,-1.059},{0.455,-1.007},{0.47,-1.082},{0.449,-1.339},{0.547,-1.578},{0.4,-1.525},{0.409,-1.397},{0.595,-1.305},{0.475,-1.327},{0.503,-1.368},{0.382,-1.299},{0.286,-1.159},{0.321,-0.887},{0.062,-0.967},{0.19,-0.949},{0.166,-0.926},{0.268,-1.137},{0.271,-1.142},{0.009,-1.039},{-0.178,-1.001},{-0.167,-0.809},{-0.206,-0.784},{-0.177,-0.957},{-0.45,-0.888},{-0.515,-0.758},{-0.413,-0.775},{-0.136,-0.833},{-0.109,-0.716},{-0.215,-0.749},{-0.396,-0.838},{-0.326,-0.949},{-0.127,-0.801},{-0.136,-0.807},{-0.409,-0.852},{-0.545,-1.051},{-0.351,-1.107},{-0.4,-0.92},{-0.313,-0.68},{-0.135,-0.748},{-0.36,-0.577},{-0.609,-0.593},{-0.67,-0.629},{-0.451,-0.797},{-0.61,-0.653},{-0.609,-0.443},{-0.706,-0.496},{-0.955,-0.389},{-0.75,-0.567},{-0.874,-0.662},{-0.768,-0.919},{-0.742,-0.943},{-0.858,-0.801},{-0.864,-0.787},{-1.049,-0.618},{-1.182,-0.659},{-0.942,-0.512},{-0.802,-0.725},{-0.715,-0.824},{-0.747,-0.564},{-0.669,-0.325},{-0.688,-0.235},{-0.596,-0.373},{-0.608,-0.652},{-0.326,-0.647},{-0.546,-0.558},{-0.576,-0.451},{-0.597,-0.176},{-0.836,-0.197},{-0.63,-0.143},{-0.52,-0.128},{-0.698,-0.341},{-0.47,-0.285},{-0.394,-0.32},{-0.135,-0.431},{-0.335,-0.483},{-0.289,-0.226},{-0.516,-0.303},{-0.632,-0.473},{-0.604,-0.455},{-0.473,-0.435},{-0.262,-0.338},{-0.456,-0.488},{-0.384,-0.389},{-0.213,-0.259},{-0.133,0.003},{-0.362,-0.159},{-0.578,-0.271},{-0.684,-0.338},{-0.691,-0.072},{-0.491,-0.266},{-0.488,-0.112},{-0.668,0.012},{-0.707,-0.038},{-0.83,-0.192},{-0.633,-0.2},{-0.559,0.051},{-0.31,-0.023},{-0.54,-0.061},{-0.324,0.007},{-0.446,0.26},{-0.333,0.514},{-0.217,0.383},{-0.056,0.295},{0.027,0.39},{0.028,0.666},{-0.189,0.713},{-0.069,0.833},{-0.339,0.751},{-0.236,0.765},{-0.072,0.622},{0.046,0.465},{-0.037,0.648},{-0.047,0.923},{-0.149,1.055},{0.083,1.188},{0.128,1.274},{0.308,1.168},{0.524,1.212},{0.306,1.071},{0.37,0.836},{0.298,0.947},{0.141,0.856},{0.082,0.878},{-0.035,1.084},{0.231,1.017},{0.014,0.914},{0.011,0.916},{0.102,0.972},{0.264,0.946},{0.318,1.028},{0.222,1.188},{0.28,1.177},{0.085,1.332},{0.16,1.29},{0.214,1.23},{0.334,1.185},{0.606,1.23},{0.624,1.252},{0.694,1.036},{0.59,1.29},{0.687,1.351},{0.718,1.274},{0.696,1.508},{0.736,1.621},{0.773,1.502},{0.551,1.438},{0.302,1.33},{0.266,1.398},{0.307,1.214},{0.293,0.95},{0.221,0.677},{0.218,0.639},{0.245,0.907},{0.31,0.917},{0.352,0.638},{0.306,0.57},{0.304,0.621},{0.478,0.534},{0.513,0.273},{0.4,0.415},{0.563,0.537},{0.581,0.403},{0.567,0.135},{0.389,-0.023},{0.434,-0.104},{0.396,-0.255},{0.33,-0.163},{0.379,-0.25},{0.592,-0.347},{0.491,-0.107},{0.659,-0.233},{0.547,-0.054},{0.663,-0.072},{0.518,-0.251},{0.415,-0.114},{0.446,-0.041},{0.655,0.145},{0.634,0.122},{0.44,0.126},{0.293,0.299},{0.248,0.305},{0.138,0.541},{0.328,0.368},{0.133,0.381},{-0.125,0.265},{-0.135,0.264},{-0.13,0.248},{0.089,0.234},{-0.108,0.201},{-0.082,-0.081},{-0.157,-0.326},{-0.133,-0.349},{-0.304,-0.378},{-0.084,-0.401},{-0.163,-0.507},{-0.161,-0.501},{-0.09,-0.547},{-0.032,-0.633},{-0.28,-0.497},{-0.238,-0.509},{-0.33,-0.325},{-0.379,-0.404},{-0.34,-0.638},{-0.467,-0.698},{-0.393,-0.67},{-0.395,-0.674},{-0.599,-0.579},{-0.607,-0.306},{-0.811,-0.224},{-0.712,-0.424},{-0.899,-0.54},{-0.752,-0.319},{-0.794,-0.293},{-0.537,-0.192},{-0.775,-0.116},{-0.771,-0.126},{-0.966,-0.318},{-0.965,-0.325},{-1.143,-0.108},{-1.039,-0.345},{-0.933,-0.16},{-0.912,-0.117},{-0.817,-0.031},{-0.754,-0.115},{-0.931,-0.284},{-0.749,-0.251},{-0.913,-0.197},{-0.866,-0.117},{-0.636,-0.263},{-0.571,-0.274},{-0.652,-0.53},{-0.428,-0.7},{-0.694,-0.606},{-0.737,-0.668},{-0.56,-0.747},{-0.678,-0.521},{-0.682,-0.604},{-0.868,-0.809},{-0.668,-0.769},{-0.809,-0.662},{-0.727,-0.416},{-0.668,-0.442},{-0.466,-0.64},{-0.566,-0.857},{-0.742,-0.647},{-0.606,-0.558},{-0.71,-0.437},{-0.493,-0.357},{-0.425,-0.293},{-0.28,-0.209},{-0.019,-0.199},{-0.133,-0.228},{-0.179,-0.257},{-0.203,-0.351},{-0.42,-0.29},{-0.411,-0.389},{-0.486,-0.503},{-0.544,-0.501},{-0.363,-0.326},{-0.349,-0.253},{-0.184,-0.197},{-0.272,-0.204},{-0.241,-0.225},{-0.223,-0.342},{0.016,-0.423},{0.102,-0.501},{0.117,-0.522},{0.019,-0.672},{0.007,-0.848},{-0.235,-0.719},{-0.242,-0.702},{-0.016,-0.872},{-0.123,-0.961},{0.073,-0.77},{0.22,-0.596},{0.096,-0.849},{0.266,-1.052},{0.193,-0.9},{-0.013,-0.737},{-0.165,-0.97},{-0.079,-0.714},{-0.057,-0.632},{-0.066,-0.697},{-0.043,-0.83},{-0.034,-0.567},{-0.062,-0.661},{-0.245,-0.747},{-0.107,-0.5},{-0.3,-0.544},{-0.025,-0.479},{-0.0,-0.479},{0.094,-0.464},{0.127,-0.308},{0.023,-0.28},{0.005,-0.41},{0.135,-0.507},{0.254,-0.632},{-0.024,-0.601},{-0.018,-0.599},{-0.263,-0.461},{-0.262,-0.463},{-0.296,-0.196},{-0.259,-0.175},{0.022,-0.175},{0.291,-0.092},{0.403,-0.171},{0.45,-0.076},{0.604,-0.155},{0.483,-0.169},{0.33,-0.04},{0.351,0.062},{0.524,-0.146},{0.671,0.094},{0.665,0.078},{0.54,0.199},{0.47,0.248},{0.645,0.215},{0.58,0.489},{0.555,0.577},{0.732,0.68},{0.586,0.757},{0.614,0.866},{0.65,0.877},{0.413,0.89},{0.346,0.878},{0.346,0.878},{0.31,0.837},{0.343,0.611},{0.413,0.63},{0.608,0.633},{0.602,0.633},{0.377,0.74},{0.421,0.651},{0.406,0.673},{0.459,0.452},{0.53,0.339},{0.466,0.555},{0.319,0.548},{0.468,0.548},{0.469,0.489},{0.499,0.213},{0.514,0.222},{0.286,0.066},{0.491,0.254},{0.56,0.176},{0.419,-0.01},{0.51,0.253},{0.51,0.251},{0.429,0.172},{0.532,-0.05},{0.335,-0.231},{0.46,-0.484},{0.513,-0.39},{0.466,-0.481},{0.211,-0.591},{0.361,-0.494},{0.453,-0.459},{0.196,-0.462},{0.262,-0.44},{0.194,-0.698},{-0.011,-0.848},{-0.05,-0.887},{-0.176,-0.866},{-0.204,-0.714},{-0.358,-0.826},{-0.109,-0.701},{-0.316,-0.595},{-0.236,-0.864},{-0.082,-0.731},{-0.111,-0.725},{-0.187,-0.969},{-0.241,-1.103},{-0.176,-0.908},{-0.202,-1.011},{-0.25,-1.046},{-0.338,-0.918},{-0.438,-0.665},{-0.66,-0.634},{-0.765,-0.87},{-0.84,-0.63},{-0.884,-0.638},{-0.706,-0.646},{-0.716,-0.451},{-0.491,-0.485},{-0.619,-0.534},{-0.537,-0.271},{-0.377,-0.488},{-0.411,-0.69},{-0.372,-0.485},{-0.405,-0.363},{-0.458,-0.369},{-0.475,-0.129},{-0.443,0.098},{-0.465,0.125},{-0.275,0.317},{-0.212,0.329},{-0.168,0.29},{0.066,0.192},{0.339,0.145},{0.427,0.406},{0.591,0.633},{0.398,0.696},{0.313,0.582},{0.169,0.82},{0.268,1.039},{0.087,1.216},{0.017,0.953},{0.269,0.966},{0.246,0.687},{0.45,0.737},{0.512,1.004},{0.435,0.98},{0.613,0.805},{0.563,0.839},{0.69,0.67},{0.415,0.652},{0.54,0.811},{0.575,1.047},{0.471,0.797},{0.427,0.519},{0.567,0.489},{0.597,0.521},{0.527,0.585},{0.686,0.745},{0.649,0.647},{0.822,0.788},{0.82,0.787},{0.868,0.737},{0.836,0.802},{0.937,0.599},{1.086,0.565},{1.099,0.552},{1.106,0.559},{0.93,0.778},{0.81,0.942},{0.845,0.934},{0.766,1.206},{0.795,1.404},{0.689,1.178},{0.505,0.967},{0.651,1.147},{0.692,0.929},{0.849,0.911},{0.882,0.756},{0.845,0.801},{0.717,1.052},{0.597,1.109},{0.633,1.157},{0.369,1.221},{0.425,1.048},{0.235,0.839},{0.503,0.893},{0.59,1.013},{0.691,0.749},{0.733,0.47},{0.898,0.413},{1.105,0.577},{0.934,0.374},{1.02,0.381},{0.943,0.314},{0.819,0.113},{0.956,0.28},{0.692,0.381},{0.5,0.264},{0.414,0.302},{0.434,0.355},{0.517,0.09},{0.406,-0.157},{0.472,-0.188},{0.568,0.077},{0.402,0.139},{0.228,0.09},{0.076,0.06},{0.008,-0.213},{0.287,-0.242},{0.331,-0.5},{0.423,-0.759},{0.603,-0.544},{0.63,-0.602},{0.622,-0.461},{0.404,-0.481},{0.171,-0.638},{0.301,-0.6},{0.516,-0.694},{0.661,-0.576},{0.701,-0.821},{0.858,-0.889},{1.044,-1.101},{1.139,-1.057},{1.353,-0.898},{1.2,-1.078},{0.969,-1.051},{0.825,-1.028},{0.824,-0.918},{0.859,-1.097},{0.944,-1.36},{0.871,-1.384},{0.6,-1.326},{0.619,-1.492},{0.628,-1.421},{0.843,-1.241},{0.794,-1.34},{0.765,-1.243},{0.572,-1.102},{0.69,-0.96},{0.478,-0.93},{0.44,-0.869},{0.367,-0.811},{0.248,-0.555},{0.062,-0.453},{0.253,-0.267},{0.227,-0.378},{0.49,-0.398},{0.735,-0.507},{0.822,-0.263},{0.828,-0.254},{0.728,-0.267},{0.62,-0.062},{0.753,-0.013},{0.764,-0.262},{0.976,-0.299},{1.12,-0.058},{1.358,-0.139},{1.297,0.084},{1.181,0.256},{1.246,0.394},{1.16,0.371},{1.181,0.214},{1.161,0.25},{0.957,0.06},{1.216,-0.01},{1.218,-0.013},{1.067,-0.225},{0.959,-0.388},{0.994,-0.665},{1.036,-0.495},{0.974,-0.692},{0.737,-0.552},{0.776,-0.449},{0.782,-0.493},{0.712,-0.24},{0.707,-0.118},{0.764,-0.108},{0.7,-0.289},{0.652,-0.101},{0.569,-0.083},{0.693,-0.065},{0.965,-0.011},{1.122,-0.046},{1.077,0.039},{0.908,0.099},{0.717,0.104},{0.467,0.047},{0.497,0.127},{0.294,0.251},{0.487,0.245},{0.257,0.096},{0.502,0.105},{0.559,-0.161},{0.556,-0.149},{0.431,-0.402},{0.446,-0.377},{0.37,-0.546},{0.402,-0.487},{0.421,-0.769},{0.503,-0.715},{0.669,-0.532},{0.782,-0.738},{0.813,-0.672},{0.843,-0.647},{0.889,-0.576},{0.785,-0.828},{0.531,-0.765},{0.513,-0.793},{0.458,-0.795},{0.437,-0.737},{0.388,-0.467},{0.345,-0.291},{0.397,-0.125},{0.34,-0.013},{0.302,0.075},{0.317,0.232},{0.297,0.318},{0.186,0.573},{0.055,0.6},{0.066,0.56},{0.109,0.784},{0.183,0.615},{0.024,0.75},{-0.121,0.61},{-0.066,0.36},{-0.071,0.348},{-0.137,0.333},{-0.162,0.593},{-0.372,0.433},{-0.331,0.695},{-0.264,0.648},{-0.48,0.706},{-0.418,0.918},{-0.593,0.93},{-0.632,0.687},{-0.537,0.93},{-0.258,0.917},{-0.009,0.8},{-0.088,0.685},{-0.082,0.491},{-0.05,0.438},{-0.226,0.371},{-0.109,0.42},{0.011,0.299},{0.056,0.567},{-0.141,0.503},{-0.302,0.534},{-0.298,0.569},{-0.167,0.68},{-0.231,0.647},{-0.501,0.639},{-0.62,0.832},{-0.618,0.867},{-0.771,0.832},{-0.777,0.814},{-0.717,0.82},{-0.546,0.607},{-0.293,0.61},{-0.142,0.393},{-0.385,0.388},{-0.252,0.139},{-0.224,0.112},{-0.229,-0.117},{-0.221,-0.161},{-0.403,-0.14},{-0.31,-0.089},{-0.205,0.036},{-0.085,0.054},{-0.065,0.285},{-0.287,0.151},{-0.283,0.146},{-0.257,0.411},{-0.285,0.405},{-0.216,0.672},{-0.104,0.693},{0.172,0.649},{0.25,0.381},{0.278,0.369},{0.546,0.46},{0.711,0.358},{0.511,0.381},{0.738,0.262},{0.701,0.298},{0.914,0.229},{1.137,0.382},{1.044,0.344},{1.026,0.398},{1.026,0.399},{1.304,0.352},{1.193,0.305},{1.322,0.542},{1.383,0.533},{1.4,0.693},{1.355,0.708},{1.277,0.672},{1.285,0.667},{1.282,0.859},{1.176,0.996},{1.078,1.162},{1.031,1.061},{1.297,0.966},{1.415,1.055},{1.277,1.185},{1.218,1.408},{1.217,1.407},{1.198,1.682},{0.999,1.806},{0.914,1.605},{0.761,1.822},{0.886,1.61},{0.704,1.637},{0.669,1.67},{0.664,1.892},{0.935,1.972},{1.057,1.72},{0.943,1.633},{1.104,1.432},{1.128,1.423},{1.064,1.345},{1.004,1.456},{0.756,1.373},{0.873,1.352},{0.984,1.092},{0.976,1.095},{0.922,1.073},{0.709,1.196},{0.701,1.478},{0.748,1.434},{0.492,1.451},{0.296,1.286},{0.513,1.117},{0.344,1.262},{0.228,1.008},{0.207,1.047},{0.21,0.972},{0.431,0.936},{0.214,0.97},{-0.061,1.034},{-0.228,0.93},{-0.089,1.022},{0.023,0.858},{0.095,0.884},{0.054,0.931},{-0.014,1.008},{0.22,0.932},{0.14,1.076},{0.374,1.044},{0.237,1.006},{0.255,1.0},{0.282,0.912},{0.18,0.831},{0.184,0.831},{0.1,0.574},{0.128,0.368},{-0.068,0.548},{-0.22,0.353},{-0.217,0.324},{-0.391,0.505},{-0.257,0.266},{-0.284,0.268},{-0.059,0.283},{-0.273,0.198},{-0.254,0.211},{-0.324,0.3},{-0.388,0.295},{-0.273,0.101},{-0.384,0.306},{-0.563,0.263},{-0.526,0.116},{-0.302,0.005},{-0.229,-0.128},{-0.391,-0.36},{-0.443,-0.093},{-0.624,-0.291},{-0.605,-0.286},{-0.478,-0.538},{-0.502,-0.539},{-0.567,-0.486},{-0.389,-0.424},{-0.222,-0.204},{-0.215,-0.106},{-0.056,-0.297},{0.034,-0.292},{-0.097,-0.518},{-0.157,-0.604},{-0.195,-0.782},{0.022,-0.957},{0.018,-0.984},{0.182,-0.805},{0.137,-0.645},{0.139,-0.611},{0.198,-0.498},{0.168,-0.743},{0.426,-0.761},{0.422,-0.744},{0.682,-0.685},{0.463,-0.854},{0.606,-0.818},{0.689,-0.932},{0.734,-0.971},{0.837,-0.888},{0.712,-1.073},{0.749,-0.824},{0.97,-0.714},{1.064,-0.7},{1.052,-0.639},{1.154,-0.47},{1.352,-0.389},{1.261,-0.145},{1.411,0.061},{1.431,0.167},{1.488,0.017},{1.488,0.017},{1.341,-0.224},{1.498,-0.045},{1.602,0.207},{1.727,0.082},{1.906,0.125},{2.144,0.243},{1.921,0.343},{2.069,0.583},{2.01,0.672},{1.933,0.405},{2.029,0.335},{2.118,0.513},{1.921,0.627},{1.819,0.411},{1.714,0.411},{1.572,0.169},{1.341,0.146},{1.224,0.247},{0.956,0.261},{0.851,0.261},{0.824,0.535},{0.827,0.77},{0.837,0.984},{0.73,1.193},{0.941,1.061},{0.831,1.16},{0.882,1.081},{0.821,1.188},{0.653,1.329},{0.7,1.361},{0.436,1.398},{0.22,1.468},{0.129,1.531},{0.096,1.572},{0.091,1.574},{0.01,1.686},{0.073,1.668},{-0.116,1.594},{0.159,1.629},{0.14,1.368},{-0.044,1.509},{-0.148,1.252},{0.029,1.111},{0.042,0.834},{-0.025,0.567},{0.11,0.421},{0.091,0.261},{0.017,0.358},{0.071,0.335},{0.002,0.24},{-0.053,0.314},{-0.33,0.281},{-0.549,0.119},{-0.831,0.104},{-0.85,-0.156},{-0.909,-0.056},{-0.733,-0.177},{-0.679,-0.249},{-0.615,-0.101},{-0.677,-0.04},{-0.78,0.154},{-0.782,0.058},{-0.78,0.104},{-0.591,0.303},{-0.645,0.264},{-0.663,0.47},{-0.68,0.385},{-0.619,0.127},{-0.594,0.079},{-0.584,0.075},{-0.506,0.079},{-0.526,0.09},{-0.532,0.096},{-0.439,-0.134},{-0.428,-0.127},{-0.573,-0.342},{-0.597,-0.458},{-0.78,-0.477},{-0.887,-0.661},{-1.124,-0.526},{-0.923,-0.371},{-0.966,-0.42},{-0.933,-0.685},{-0.71,-0.517},{-0.8,-0.523},{-0.79,-0.528},{-0.788,-0.528},{-0.871,-0.398},{-1.073,-0.26},{-1.041,0.004},{-1.139,-0.14},{-1.189,0.042},{-1.246,0.039},{-1.31,0.067},{-1.415,0.299},{-1.443,0.219},{-1.685,0.272},{-1.612,0.177},{-1.68,0.212},{-1.401,0.175},{-1.386,0.144},{-1.104,0.137},{-1.095,0.257},{-0.829,0.322},{-0.976,0.553},{-1.145,0.55},{-1.21,0.549},{-1.463,0.427},{-1.466,0.425},{-1.292,0.623},{-1.04,0.64},{-1.153,0.832},{-0.918,0.904},{-1.126,0.755},{-1.072,0.793},{-1.085,0.623},{-1.086,0.65},{-1.297,0.819},{-1.179,0.765},{-1.268,0.954},{-1.435,0.777},{-1.412,0.535},{-1.364,0.404},{-1.581,0.401},{-1.523,0.546},{-1.435,0.484},{-1.603,0.437},{-1.466,0.477},{-1.317,0.382},{-1.232,0.215},{-1.291,-0.054},{-1.289,-0.189},{-1.332,-0.202},{-1.304,-0.241},{-1.392,-0.378},{-1.518,-0.371},{-1.449,-0.355},{-1.413,-0.451},{-1.397,-0.445},{-1.465,-0.482},{-1.276,-0.607},{-1.026,-0.6},{-0.9,-0.555},{-0.9,-0.332},{-0.804,-0.563},{-1.053,-0.519},{-0.876,-0.613},{-0.934,-0.527},{-0.837,-0.565},{-1.072,-0.45},{-0.883,-0.252},{-0.883,-0.243},{-0.695,-0.186},{-0.903,-0.137},{-0.875,-0.114},{-0.718,-0.103},{-0.59,0.137},{-0.571,0.316},{-0.581,0.309},{-0.515,0.093},{-0.617,-0.119},{-0.613,-0.399},{-0.725,-0.642},{-0.704,-0.538},{-0.576,-0.789},{-0.441,-0.572},{-0.387,-0.471},{-0.14,-0.605},{-0.125,-0.324},{0.091,-0.266},{0.215,-0.367},{0.064,-0.378},{-0.131,-0.484},{-0.165,-0.399},{-0.233,-0.551},{-0.148,-0.282},{-0.118,-0.012},{-0.015,-0.183},{0.078,0.049},{-0.006,0.219},{-0.128,0.438},{0.02,0.368},{0.133,0.56},{0.032,0.637},{0.23,0.513},{0.282,0.242},{0.119,0.47},{0.362,0.598},{0.274,0.511},{0.508,0.365},{0.543,0.613},{0.281,0.57},{0.314,0.698},{0.515,0.503},{0.632,0.548},{0.897,0.644},{0.95,0.885},{0.742,0.83},{0.807,0.846},{1.017,0.66},{1.082,0.487},{1.021,0.595},{0.896,0.597},{1.065,0.594},{1.221,0.589},{1.145,0.608},{0.913,0.548},{1.021,0.306},{0.991,0.116},{1.013,0.236},{0.966,0.515},{0.805,0.632},{0.68,0.748},{0.912,0.753},{0.768,0.996},{0.887,0.814},{0.917,0.574},{0.859,0.784},{0.946,0.735},{0.962,0.523},{0.994,0.524},{1.164,0.552},{1.092,0.621},{1.229,0.769},{1.059,0.791},{1.146,0.644},{1.249,0.623},{1.01,0.755},{0.763,0.635},{0.86,0.461},{1.001,0.523},{1.108,0.71},{1.007,0.52},{0.84,0.374},{0.701,0.388},{0.616,0.42},{0.625,0.427},{0.405,0.508},{0.679,0.453},{0.516,0.36},{0.293,0.272},{0.409,0.384},{0.396,0.284},{0.149,0.416},{-0.034,0.394},{-0.024,0.319},{-0.089,0.352},{0.061,0.151},{-0.024,0.416},{-0.004,0.46},{-0.055,0.625},{-0.264,0.568},{-0.11,0.335},{-0.235,0.358},{-0.367,0.375},{-0.487,0.166},{-0.419,0.248},{-0.381,0.522},{-0.402,0.634},{-0.404,0.55},{-0.487,0.322},{-0.459,0.258},{-0.402,0.399},{-0.374,0.31},{-0.269,0.323},{-0.291,0.449},{-0.108,0.643},{-0.138,0.376},{-0.387,0.302},{-0.629,0.405},{-0.777,0.604},{-0.779,0.799},{-0.781,0.803},{-0.717,0.79},{-0.632,0.75},{-0.7,0.887},{-0.654,0.701},{-0.667,0.519},{-0.407,0.476},{-0.485,0.534},{-0.507,0.535},{-0.504,0.447},{-0.54,0.444},{-0.53,0.505},{-0.331,0.702},{-0.171,0.69},{0.01,0.687},{0.029,0.699},{-0.138,0.845},{-0.21,0.885},{0.009,0.977},{-0.027,0.708},{-0.235,0.661},{0.016,0.534},{0.029,0.777},{-0.159,0.663},{-0.25,0.652},{-0.354,0.677},{-0.309,0.398},{-0.581,0.395},{-0.521,0.27},{-0.511,0.289},{-0.718,0.309},{-0.537,0.177},{-0.623,0.009},{-0.639,0.065},{-0.438,-0.103},{-0.492,-0.095},{-0.219,-0.169},{-0.417,-0.25},{-0.447,-0.184},{-0.469,-0.141},{-0.514,-0.193},{-0.71,-0.057},{-0.605,-0.192},{-0.587,-0.33},{-0.852,-0.416},{-0.747,-0.23},{-0.65,-0.112},{-0.497,-0.256},{-0.486,-0.393},{-0.724,-0.527},{-0.623,-0.609},{-0.627,-0.867},{-0.523,-0.836},{-0.533,-1.083},{-0.683,-1.154},{-0.645,-1.19},{-0.691,-1.238},{-0.671,-1.057},{-0.565,-1.105},{-0.707,-0.924},{-0.838,-0.748},{-0.709,-0.661},{-0.897,-0.621},{-1.085,-0.418},{-1.141,-0.662},{-1.206,-0.849},{-1.311,-1.041},{-1.249,-0.807},{-1.468,-0.902},{-1.408,-0.632},{-1.183,-0.513},{-1.252,-0.567},{-1.052,-0.651},{-1.026,-0.657},{-0.871,-0.891},{-0.677,-0.689},{-0.834,-0.494},{-0.557,-0.452},{-0.557,-0.456},{-0.33,-0.624},{-0.309,-0.646},{-0.529,-0.532},{-0.395,-0.638},{-0.238,-0.486},{-0.233,-0.42},{-0.212,-0.702},{-0.217,-0.604},{-0.021,-0.428},{-0.011,-0.347},{0.018,-0.397},{0.259,-0.379},{0.455,-0.513},{0.176,-0.548},{-0.014,-0.366},{0.086,-0.48},{0.043,-0.419},{0.128,-0.418},{0.08,-0.414},{0.231,-0.474},{0.271,-0.335},{0.406,-0.29},{0.21,-0.146},{0.015,-0.131},{0.012,0.124},{-0.101,0.236},{-0.153,0.296},{-0.133,0.311},{-0.107,0.331},{-0.149,0.113},{-0.078,0.097},{-0.029,0.173},{-0.149,0.104},{-0.199,-0.085},{0.008,-0.274},{0.007,-0.0},{0.125,0.201},{0.34,0.141},{0.521,-0.013},{0.633,-0.174},{0.691,-0.443},{0.5,-0.316},{0.456,-0.042},{0.291,0.054},{0.225,0.304},{-0.005,0.444},{-0.016,0.258},{0.236,0.273},{-0.044,0.297},{-0.314,0.253},{-0.501,0.461},{-0.532,0.498},{-0.594,0.399},{-0.655,0.666},{-0.574,0.422},{-0.829,0.317},{-0.765,0.34},{-1.03,0.243},{-1.047,0.112},{-0.891,0.194},{-0.918,0.24},{-1.168,0.2},{-1.173,0.243},{-1.115,0.158},{-1.192,0.07},{-1.023,0.263},{-1.254,0.16},{-1.245,-0.107},{-1.349,0.049},{-1.293,0.076},{-1.096,-0.126},{-1.31,-0.123},{-1.306,-0.174},{-1.334,-0.03},{-1.255,-0.185},{-1.248,-0.21},{-0.978,-0.145},{-1.149,0.079},{-1.148,-0.166},{-1.254,0.095},{-1.213,0.064},{-1.14,0.093},{-0.888,-0.033},{-0.887,-0.036},{-1.119,0.073},{-1.133,0.075},{-1.222,-0.167},{-1.387,0.063},{-1.422,-0.013},{-1.429,0.263},{-1.554,0.265},{-1.646,0.143},{-1.752,0.101},{-1.676,-0.171},{-1.722,-0.326},{-1.672,-0.471},{-1.737,-0.508},{-1.902,-0.714},{-1.898,-0.782},{-1.876,-0.817},{-1.73,-0.811},{-1.471,-0.774},{-1.249,-0.677},{-1.052,-0.755},{-1.286,-0.62},{-1.099,-0.66},{-1.304,-0.478},{-1.208,-0.3},{-1.365,-0.355},{-1.385,-0.352},{-1.163,-0.415},{-0.993,-0.595},{-1.044,-0.521},{-0.915,-0.271},{-0.762,-0.452},{-0.889,-0.651},{-0.685,-0.784},{-0.657,-0.769},{-0.483,-0.926},{-0.541,-0.953},{-0.508,-0.81},{-0.53,-0.774},{-0.535,-0.742},{-0.317,-0.678},{-0.546,-0.542},{-0.527,-0.405},{-0.78,-0.498},{-0.835,-0.674},{-0.77,-0.692},{-0.803,-0.707},{-0.976,-0.677},{-0.913,-0.685},{-0.921,-0.701},{-0.721,-0.512},{-0.68,-0.613},{-0.818,-0.673},{-0.855,-0.531},{-0.724,-0.78},{-0.955,-0.751},{-0.932,-1.029},{-0.854,-1.044},{-0.77,-0.925},{-0.66,-1.165},{-0.692,-0.891},{-0.6,-0.712},{-0.429,-0.715},{-0.525,-0.45},{-0.613,-0.26},{-0.615,-0.251},{-0.642,-0.203},{-0.661,-0.195},{-0.865,-0.286},{-0.83,-0.321},{-1.104,-0.38},{-1.094,-0.472},{-1.139,-0.21},{-0.881,-0.326},{-0.767,-0.341},{-0.628,-0.307},{-0.497,-0.486},{-0.548,-0.239},{-0.698,-0.184},{-0.689,-0.402},{-0.739,-0.676},{-0.897,-0.518},{-1.037,-0.346},{-1.167,-0.343},{-1.35,-0.322},{-1.525,-0.184},{-1.461,-0.151},{-1.735,-0.175},{-1.502,-0.023},{-1.406,-0.152},{-1.575,-0.152},{-1.416,-0.137},{-1.254,-0.09},{-1.01,0.047},{-0.863,-0.038},{-0.851,0.245},{-0.805,0.263},{-0.717,0.279},{-0.816,0.014},{-0.928,-0.057},{-1.114,-0.082},{-0.872,0.027},{-0.699,0.077},{-0.512,0.169},{-0.631,0.177},{-0.538,0.38},{-0.424,0.62},{-0.32,0.839},{-0.297,0.573},{-0.412,0.808},{-0.48,0.537},{-0.474,0.265},{-0.417,0.367},{-0.449,0.346},{-0.362,0.426},{-0.363,0.486},{-0.275,0.396},{-0.416,0.371},{-0.49,0.479},{-0.496,0.488},{-0.356,0.357},{-0.225,0.275},{-0.112,0.116},{-0.381,0.133},{-0.367,0.124},{-0.552,0.113},{-0.565,0.219},{-0.522,-0.034},{-0.267,0.063},{-0.239,0.24},{-0.355,0.3},{-0.082,0.234},{-0.062,0.281},{0.09,0.293},{0.073,0.46},{0.335,0.387},{0.129,0.404},{0.128,0.377},{0.163,0.313},{0.237,0.309},{0.204,0.116},{0.248,-0.094},{0.334,-0.186},{0.311,-0.146},{0.381,-0.117},{0.332,-0.393},{0.359,-0.673},{0.198,-0.815},{0.311,-0.809},{0.41,-0.579},{0.659,-0.664},{0.652,-0.717},{0.732,-0.885},{0.616,-1.143},{0.716,-0.881},{0.844,-0.915},{0.682,-1.141},{0.568,-1.079},{0.584,-1.082},{0.548,-1.169},{0.621,-1.179},{0.771,-0.959},{0.566,-0.821},{0.719,-0.8},{0.833,-1.057},{1.023,-0.954},{0.966,-0.917},{1.168,-1.113},{1.317,-0.955},{1.067,-1.062},{1.166,-1.022},{1.235,-1.003},{1.186,-0.874},{1.257,-0.965},{1.308,-1.105},{1.473,-1.11},{1.21,-1.202},{1.241,-0.998},{1.241,-1.024},{1.064,-1.226},{1.084,-1.041},{1.061,-1.082},{1.056,-1.09},{0.995,-0.838},{1.014,-1.006},{1.018,-0.998},{1.249,-0.836},{1.532,-0.829},{1.271,-0.795},{1.371,-0.598},{1.569,-0.634},{1.509,-0.417},{1.274,-0.557},{1.08,-0.761},{0.954,-0.786},{1.116,-0.726},{1.177,-0.713},{1.458,-0.734},{1.534,-0.58},{1.305,-0.745},{1.154,-0.894},{1.159,-0.871},{1.057,-0.97},{0.989,-0.893},{0.836,-0.959},{0.867,-1.124},{1.07,-1.008},{1.006,-1.277},{1.139,-1.22},{1.158,-1.298},{1.157,-1.017},{1.06,-0.96},{1.0,-1.019},{0.94,-1.288},{0.733,-1.128},{0.608,-1.381},{0.817,-1.19},{0.604,-1.004},{0.57,-1.006},{0.591,-0.911},{0.354,-0.786},{0.418,-0.626},{0.191,-0.772},{0.27,-0.507},{-0.008,-0.452},{0.054,-0.349},{0.059,-0.371},{-0.163,-0.371},{-0.34,-0.223},{-0.253,-0.231},{-0.137,-0.475},{-0.124,-0.457},{-0.009,-0.385},{0.079,-0.611},{0.075,-0.421},{-0.187,-0.321},{-0.434,-0.458},{-0.644,-0.335},{-0.579,-0.274},{-0.632,-0.214},{-0.852,-0.126},{-1.033,-0.197},{-0.919,0.044},{-0.738,0.054},{-0.637,0.317},{-0.62,0.358},{-0.81,0.537},{-0.81,0.579},{-0.986,0.688},{-0.748,0.84},{-0.728,1.122},{-0.734,1.099},{-0.801,1.373},{-0.794,1.488},{-0.556,1.496},{-0.546,1.593},{-0.553,1.649},{-0.631,1.808},{-0.831,2.004},{-0.808,1.974},{-0.967,1.823},{-0.948,1.82},{-0.762,1.626},{-0.806,1.902},{-0.549,1.79},{-0.366,1.823},{-0.56,1.619},{-0.333,1.589},{-0.17,1.42},{-0.11,1.216},{-0.012,1.056},{-0.05,1.121},{0.194,1.25},{0.06,1.036},{0.248,0.877},{0.243,0.852},{0.488,0.81},{0.504,0.619},{0.617,0.363},{0.496,0.392},{0.422,0.663},{0.343,0.869},{0.391,0.592},{0.149,0.624},{0.289,0.668},{0.544,0.556},{0.627,0.484},{0.826,0.414},{0.925,0.422},{0.919,0.425},{0.918,0.433},{1.143,0.476},{1.053,0.216},{0.98,0.179},{0.792,-0.012},{0.588,0.146},{0.849,0.154},{0.768,0.007},{0.802,-0.271},{0.546,-0.309},{0.607,-0.328},{0.603,-0.339},{0.608,-0.338},{0.831,-0.506},{0.801,-0.698},{0.594,-0.61},{0.598,-0.623},{0.594,-0.652},{0.743,-0.638},{0.724,-0.615},{0.724,-0.61},{0.71,-0.887},{0.515,-0.712},{0.693,-0.888},{0.698,-0.881},{0.446,-0.789},{0.474,-0.552},{0.405,-0.749},{0.408,-0.734},{0.338,-0.663},{0.315,-0.402},{0.323,-0.41},{0.175,-0.365},{0.196,-0.392},{0.032,-0.341},{-0.136,-0.164},{-0.365,0.001},{-0.411,0.113},{-0.367,0.305},{-0.277,0.273},{-0.362,0.115},{-0.281,0.047},{-0.448,0.119},{-0.211,0.267},{-0.386,0.121},{-0.646,0.186},{-0.494,0.229},{-0.54,0.288},{-0.657,0.034},{-0.611,-0.008},{-0.339,0.062},{-0.328,-0.133},{-0.123,-0.07},{-0.273,0.132},{-0.193,0.062},{0.001,-0.123},{-0.119,-0.04},{-0.093,-0.024},{-0.231,0.108},{-0.235,0.052},{-0.177,-0.129},{-0.439,-0.123},{-0.432,-0.401},{-0.504,-0.437},{-0.731,-0.32},{-0.552,-0.533},{-0.764,-0.445},{-0.712,-0.557},{-0.914,-0.704},{-0.696,-0.727},{-0.685,-0.777},{-0.793,-0.749},{-0.519,-0.808},{-0.523,-0.713},{-0.738,-0.536},{-0.455,-0.543},{-0.515,-0.743},{-0.643,-0.491},{-0.875,-0.369},{-0.76,-0.171},{-0.804,-0.206},{-0.783,-0.238},{-0.882,-0.4},{-0.656,-0.366},{-0.402,-0.309},{-0.51,-0.458},{-0.36,-0.398},{-0.077,-0.408},{-0.337,-0.505},{-0.224,-0.448},{0.046,-0.369},{-0.212,-0.39},{-0.074,-0.467},{-0.32,-0.582},{-0.142,-0.71},{-0.106,-0.604},{-0.308,-0.617},{-0.409,-0.871},{-0.467,-0.794},{-0.442,-0.86},{-0.621,-0.777},{-0.841,-0.599},{-1.086,-0.46},{-1.1,-0.537},{-1.117,-0.529},{-1.134,-0.556},{-1.14,-0.556},{-1.087,-0.412},{-0.996,-0.271},{-0.728,-0.193},{-0.79,-0.259},{-0.711,-0.34},{-0.582,-0.292},{-0.488,-0.078},{-0.206,-0.099},{-0.237,-0.127},{-0.259,-0.352},{-0.145,-0.103},{0.108,0.002},{0.101,-0.005},{0.159,-0.071},{0.107,0.063},{-0.176,0.072},{-0.383,0.138},{-0.201,0.137},{-0.201,0.13},{-0.208,0.143},{-0.074,0.149},{-0.095,-0.046},{0.021,-0.285},{0.049,-0.259},{-0.17,-0.214},{-0.042,-0.047},{-0.277,0.108},{-0.537,0.06},{-0.526,0.128},{-0.606,0.123},{-0.888,0.108},{-0.609,0.106},{-0.638,0.304},{-0.666,0.349},{-0.561,0.44},{-0.713,0.594},{-0.432,0.616},{-0.412,0.623},{-0.323,0.669},{-0.149,0.658},{0.0,0.845},{0.26,0.954},{0.106,1.08},{0.046,0.854},{0.017,0.765},{0.008,0.752},{0.013,0.802},{0.203,0.99},{-0.038,1.021},{-0.062,0.74},{-0.323,0.64},{-0.22,0.376},{-0.207,0.314},{-0.144,0.384},{0.035,0.581},{0.067,0.687},{-0.106,0.744},{-0.23,0.901},{-0.279,1.157},{-0.26,1.142},{-0.42,0.961},{-0.659,0.812},{-0.863,0.831},{-0.893,1.05},{-0.758,0.887},{-0.504,0.805},{-0.529,0.783},{-0.76,0.65},{-0.762,0.635},{-0.757,0.625},{-0.771,0.365},{-0.753,0.557},{-0.942,0.767},{-0.746,0.569},{-0.678,0.601},{-0.672,0.319},{-0.459,0.133},{-0.252,0.318},{-0.261,0.237},{-0.11,0.008},{0.053,0.166},{-0.116,0.053},{-0.22,0.079},{-0.276,0.116},{-0.122,0.042},{0.092,0.15},{0.067,0.232},{0.127,0.283},{0.031,0.057},{-0.184,0.131},{-0.436,0.006},{-0.658,0.04},{-0.776,-0.153},{-0.557,0.026},{-0.276,0.053},{-0.211,0.113},{-0.179,-0.017},{-0.428,-0.006},{-0.348,0.183},{-0.404,0.441},{-0.254,0.649},{-0.446,0.8},{-0.663,0.922},{-0.892,0.876},{-1.104,0.698},{-1.383,0.715},{-1.279,0.716},{-1.437,0.571},{-1.418,0.566},{-1.329,0.543},{-1.328,0.542},{-1.104,0.505},{-1.097,0.497},{-0.863,0.45},{-0.802,0.721},{-0.951,0.669},{-0.851,0.43},{-0.59,0.527},{-0.592,0.585},{-0.61,0.653},{-0.719,0.658},{-0.574,0.684},{-0.349,0.544},{-0.44,0.765},{-0.516,0.525},{-0.371,0.645},{-0.457,0.882},{-0.662,0.846},{-0.559,1.008},{-0.731,1.228},{-0.886,1.139},{-0.718,1.312},{-0.58,1.097},{-0.748,0.891},{-0.834,0.691},{-0.81,0.673},{-0.855,0.714},{-1.091,0.715},{-0.837,0.787},{-0.844,0.836},{-0.618,0.822},{-0.392,0.659},{-0.402,0.717},{-0.383,0.683},{-0.661,0.635},{-0.736,0.553},{-0.678,0.781},{-0.429,0.768},{-0.265,0.719},{-0.126,0.728},{-0.2,0.722},{-0.077,0.843},{0.126,0.784},{0.172,1.017},{0.373,1.043},{0.486,1.149},{0.484,1.15},{0.494,1.103},{0.306,0.99},{0.158,1.087},{0.152,1.129},{0.017,1.367},{0.002,1.386},{-0.176,1.469},{-0.257,1.479},{-0.244,1.755},{-0.363,1.97},{-0.356,1.841},{-0.545,1.939},{-0.321,1.825},{-0.144,1.872},{-0.337,1.751},{-0.341,1.735},{-0.486,1.669},{-0.527,1.777},{-0.807,1.816},{-0.946,1.75},{-0.733,1.779},{-0.807,1.554},{-0.665,1.309},{-0.664,1.311},{-0.67,1.225},{-0.66,1.244},{-0.416,1.246},{-0.316,1.367},{-0.416,1.405},{-0.616,1.341},{-0.517,1.278},{-0.656,1.15},{-0.508,1.002},{-0.736,1.169},{-0.915,1.361},{-0.702,1.234},{-0.788,1.315},{-0.777,1.404},{-0.731,1.246},{-0.572,1.199},{-0.563,1.104},{-0.808,1.074},{-0.787,1.061},{-0.657,0.813},{-0.732,0.565},{-0.887,0.365},{-0.893,0.106},{-1.113,0.283},{-1.216,0.207},{-1.257,-0.068},{-1.262,-0.055},{-1.177,-0.204},{-0.926,-0.242},{-0.707,-0.123},{-0.709,-0.123},{-0.589,0.095},{-0.55,0.103},{-0.599,0.084},{-0.682,-0.148},{-0.477,-0.335},{-0.742,-0.238},{-0.831,-0.359},{-0.879,-0.381},{-0.912,-0.415},{-0.816,-0.559},{-0.997,-0.648},{-0.767,-0.631},{-0.528,-0.741},{-0.248,-0.782},{-0.266,-0.829},{-0.226,-0.98},{-0.039,-1.01},{-0.182,-0.766},{-0.177,-0.882},{-0.209,-0.931},{-0.433,-0.98},{-0.632,-0.79},{-0.88,-0.867},{-0.829,-1.142},{-0.821,-1.127},{-0.902,-1.086},{-0.92,-0.805},{-1.037,-0.752},{-1.043,-0.764},{-1.087,-1.0},{-1.082,-0.76},{-0.988,-0.864},{-0.933,-1.048},{-0.986,-0.93},{-1.023,-0.896},{-1.277,-0.782},{-1.019,-0.896},{-1.087,-1.151},{-1.303,-0.99},{-1.186,-0.743},{-1.189,-0.742},{-0.992,-0.58},{-1.026,-0.656},{-0.758,-0.715},{-0.805,-0.439},{-0.632,-0.263},{-0.595,-0.273},{-0.635,-0.073},{-0.777,-0.065},{-0.792,-0.332},{-0.72,-0.352},{-0.833,-0.42},{-0.877,-0.461},{-0.912,-0.381},{-0.855,-0.251},{-0.764,-0.157},{-0.594,-0.306},{-0.717,-0.059},{-0.766,0.192},{-0.853,0.377},{-0.713,0.617},{-0.732,0.635},{-0.971,0.725},{-1.102,0.889},{-1.056,0.756},{-1.052,0.769},{-1.184,1.018},{-1.099,0.754},{-0.858,0.736},{-1.068,0.747},{-0.833,0.83},{-0.895,0.68},{-0.829,0.637},{-0.865,0.911},{-0.606,0.868},{-0.477,1.106},{-0.513,0.834},{-0.537,0.876},{-0.337,0.692},{-0.377,0.837},{-0.415,0.854},{-0.461,0.716},{-0.392,0.98},{-0.342,1.08},{-0.28,0.996},{-0.159,0.775},{-0.391,0.931},{-0.537,1.124},{-0.528,1.144},{-0.465,0.895},{-0.349,0.92},{-0.454,1.025},{-0.36,0.874},{-0.384,0.949},{-0.465,0.743},{-0.399,0.511},{-0.248,0.601},{-0.252,0.603},{-0.054,0.436},{0.12,0.491},{0.093,0.236},{0.142,0.04},{0.247,0.102},{0.406,-0.025},{0.125,-0.057},{0.299,-0.248},{0.32,-0.242},{0.282,-0.413},{0.294,-0.416},{0.371,-0.337},{0.418,-0.423},{0.371,-0.666},{0.638,-0.591},{0.753,-0.662},{0.969,-0.625},{0.734,-0.697},{0.649,-0.841},{0.492,-0.71},{0.303,-0.747},{0.481,-0.783},{0.208,-0.808},{0.205,-0.784},{0.375,-0.592},{0.505,-0.748},{0.273,-0.671},{0.233,-0.669},{0.369,-0.424},{0.39,-0.462},{0.175,-0.333},{0.45,-0.352},{0.355,-0.358},{0.362,-0.351},{0.361,-0.352},{0.327,-0.525},{0.076,-0.477},{0.21,-0.364},{0.217,-0.561},{0.342,-0.755},{0.335,-0.768},{0.312,-0.784},{0.109,-0.749},{-0.053,-0.829},{-0.072,-0.821},{-0.087,-0.801},{-0.104,-0.749},{-0.198,-0.512},{-0.206,-0.394},{-0.419,-0.519},{-0.66,-0.572},{-0.685,-0.39},{-0.751,-0.397},{-0.793,-0.359},{-0.792,-0.641},{-0.712,-0.399},{-0.458,-0.299},{-0.513,-0.122},{-0.509,-0.121},{-0.428,0.075},{-0.506,-0.197},{-0.449,-0.468},{-0.601,-0.629},{-0.551,-0.388},{-0.634,-0.585},{-0.737,-0.515},{-0.874,-0.304},{-0.651,-0.264},{-0.61,-0.15},{-0.423,-0.007},{-0.341,-0.028},{-0.302,0.003},{-0.081,0.161},{0.189,0.109},{-0.034,-0.054},{-0.123,-0.17},{0.105,-0.234},{0.165,-0.507},{-0.047,-0.56},{-0.053,-0.4},{0.063,-0.548},{-0.133,-0.698},{0.061,-0.861},{0.067,-0.665},{-0.046,-0.728},{0.218,-0.637},{0.455,-0.652},{0.452,-0.582},{0.497,-0.349},{0.517,-0.348},{0.545,-0.497},{0.572,-0.479},{0.831,-0.398},{0.84,-0.531},{0.969,-0.279},{0.971,-0.471},{1.079,-0.591},{1.141,-0.854},{1.156,-0.9},{1.438,-0.88},{1.411,-0.836},{1.193,-1.009},{1.252,-1.005},{1.23,-0.878},{1.154,-0.625},{1.123,-0.852},{1.053,-0.802},{1.074,-0.818},{0.881,-0.658},{1.027,-0.691},{1.05,-0.695},{1.176,-0.614},{1.195,-0.614},{1.089,-0.861},{1.181,-0.764},{1.035,-0.842},{0.991,-0.854},{0.723,-0.791},{0.682,-0.879},{0.776,-0.995},{0.751,-0.713},{0.51,-0.577},{0.286,-0.727},{0.072,-0.556},{0.077,-0.561},{0.164,-0.458},{-0.072,-0.599},{-0.141,-0.606},{-0.115,-0.764},{-0.09,-0.734},{0.075,-0.584},{0.174,-0.589},{0.153,-0.637},{0.16,-0.645},{0.199,-0.606},{0.1,-0.496},{0.085,-0.473},{0.015,-0.39},{0.082,-0.662},{0.205,-0.484},{0.389,-0.271},{0.2,-0.061},{0.196,-0.098},{0.326,-0.164},{0.167,-0.186},{0.098,0.046},{0.259,0.126},{0.078,0.338},{-0.203,0.313},{-0.342,0.154},{-0.299,0.313},{-0.306,0.434},{-0.479,0.614},{-0.262,0.686},{-0.149,0.435},{-0.098,0.639},{-0.014,0.445},{0.003,0.427},{0.048,0.503},{0.081,0.354},{0.174,0.609},{-0.095,0.686},{-0.045,0.956},{-0.041,1.238},{-0.243,1.401},{-0.25,1.384},{-0.074,1.177},{0.135,1.302},{0.291,1.431},{0.233,1.297},{0.264,1.298},{0.455,1.125},{0.645,1.295},{0.862,1.13},{1.027,1.122},{0.747,1.159},{0.99,1.266},{1.136,1.34},{1.147,1.329},{1.172,1.101},{0.986,1.224},{0.803,1.364},{0.693,1.585},{0.5,1.383},{0.714,1.304},{0.738,1.295},{0.711,1.319},{0.617,1.055},{0.483,1.121},{0.223,1.153},{0.091,0.905},{0.284,0.904},{0.173,1.077},{0.136,1.357},{0.149,1.368},{0.15,1.367},{-0.038,1.296},{0.029,1.341},{0.147,1.206},{0.251,1.253},{0.202,1.171},{0.201,1.067},{0.417,1.138},{0.261,1.143},{0.366,1.231},{0.141,1.245},{0.092,1.187},{0.011,1.239},{0.215,1.044},{0.196,1.009},{-0.024,0.93},{0.178,0.786},{0.191,0.78},{0.139,0.767},{0.078,0.704},{0.104,0.749},{0.123,0.858},{-0.065,0.661},{0.045,0.586},{-0.068,0.563},{-0.032,0.555},{0.009,0.788},{-0.165,0.581},{-0.29,0.492},{-0.283,0.496},{-0.004,0.517},{-0.111,0.645},{-0.232,0.57},{-0.014,0.74},{0.121,0.738},{0.066,0.705},{0.312,0.605},{0.17,0.424},{0.252,0.398},{0.257,0.367},{0.118,0.362},{-0.061,0.346},{-0.014,0.345},{-0.012,0.498},{0.024,0.54},{0.163,0.784},{0.01,0.552},{0.038,0.543},{0.173,0.496},{0.281,0.242},{0.301,-0.024},{0.496,0.138},{0.623,0.117},{0.76,0.174},{0.749,0.373},{1.004,0.265},{1.075,0.444},{0.988,0.47},{0.945,0.271},{0.674,0.301},{0.712,0.332},{0.69,0.578},{0.679,0.3},{0.565,0.531},{0.529,0.732},{0.626,0.561},{0.594,0.55},{0.436,0.317},{0.638,0.182},{0.742,0.259},{0.771,0.05},{0.655,-0.12},{0.857,0.069},{0.693,0.139},{0.657,0.401},{0.742,0.222},{0.563,0.235},{0.795,0.397},{0.649,0.555},{0.666,0.768},{0.513,0.598},{0.364,0.378},{0.361,0.66},{0.104,0.652},{0.131,0.885},{0.129,0.686},{-0.059,0.667},{0.028,0.574},{0.053,0.577},{-0.206,0.647},{-0.268,0.49},{-0.177,0.531},{-0.335,0.646},{-0.272,0.699},{-0.324,0.566},{-0.398,0.313},{-0.372,0.305},{-0.362,0.047},{-0.394,-0.163},{-0.425,0.117},{-0.555,0.368},{-0.821,0.274},{-1.044,0.181},{-1.109,0.132},{-1.11,-0.08},{-1.085,0.004},{-1.117,-0.231},{-1.096,-0.232},{-0.848,-0.098},{-0.815,-0.169},{-0.884,-0.325},{-0.851,-0.345},{-0.838,-0.343},{-0.975,-0.469},{-1.192,-0.614},{-1.224,-0.356},{-1.341,-0.107},{-1.161,-0.105},{-1.218,-0.211},{-1.136,-0.478},{-1.087,-0.223},{-1.009,-0.183},{-1.22,-0.356},{-1.321,-0.473},{-1.369,-0.679},{-1.387,-0.714},{-1.441,-0.787},{-1.689,-0.831},{-1.498,-0.98},{-1.498,-1.178},{-1.616,-0.988},{-1.36,-0.899},{-1.403,-0.905},{-1.141,-1.013},{-1.212,-0.981},{-1.006,-0.977},{-1.063,-0.853},{-1.149,-0.764},{-1.218,-0.76},{-1.032,-0.714},{-0.762,-0.63},{-0.881,-0.707},{-0.735,-0.542},{-0.596,-0.56},{-0.453,-0.68},{-0.431,-0.676},{-0.533,-0.592},{-0.687,-0.356},{-0.892,-0.293},{-0.954,-0.31},{-0.803,-0.313},{-0.81,-0.213},{-0.682,-0.375},{-0.722,-0.384},{-0.732,-0.392},{-1.011,-0.427},{-0.986,-0.444},{-1.13,-0.644},{-1.187,-0.579},{-1.043,-0.349},{-0.905,-0.458},{-1.063,-0.692},{-1.001,-0.659},{-0.905,-0.808},{-0.717,-0.649},{-0.638,-0.63},{-0.601,-0.873},{-0.551,-0.755},{-0.704,-0.765},{-0.646,-0.558},{-0.671,-0.826},{-0.863,-0.619},{-0.78,-0.696},{-0.529,-0.627},{-0.274,-0.565},{-0.476,-0.596},{-0.201,-0.624},{0.068,-0.713},{-0.105,-0.51},{-0.347,-0.418},{-0.332,-0.547},{-0.364,-0.463},{-0.325,-0.739},{-0.346,-0.596},{-0.231,-0.774},{-0.24,-0.576},{-0.118,-0.727},{0.131,-0.6},{0.244,-0.587},{0.286,-0.8},{0.251,-0.95},{0.311,-1.139},{0.166,-1.304},{0.024,-1.546},{-0.101,-1.335},{-0.009,-1.263},{-0.003,-1.141},{0.14,-1.118},{0.232,-1.199},{0.439,-1.346},{0.351,-1.605},{0.354,-1.694},{0.507,-1.564},{0.375,-1.493},{0.167,-1.312},{0.232,-1.402},{0.274,-1.138},{0.539,-1.042},{0.326,-1.136},{0.177,-1.185},{0.198,-1.183},{0.377,-1.145},{0.155,-1.103},{0.276,-0.85},{0.241,-0.842},{0.371,-1.016},{0.384,-0.748},{0.377,-0.802},{0.562,-0.598},{0.307,-0.646},{0.221,-0.526},{0.269,-0.499},{0.226,-0.475},{0.056,-0.691},{0.024,-0.58},{0.247,-0.508},{0.183,-0.64},{0.093,-0.457},{0.249,-0.392},{0.521,-0.331},{0.498,-0.272},{0.412,-0.501},{0.543,-0.302},{0.298,-0.354},{0.134,-0.176},{-0.032,-0.156},{0.05,0.11},{-0.043,-0.112},{0.01,-0.057},{-0.045,-0.099},{-0.206,0.129},{-0.241,0.155},{-0.22,0.256},{-0.164,0.245},{-0.167,0.111},{-0.434,0.165},{-0.387,-0.022},{-0.333,-0.245},{-0.34,-0.243},{-0.395,-0.333},{-0.257,-0.25},{-0.098,-0.341},{-0.313,-0.209},{-0.091,-0.238},{0.175,-0.317},{0.389,-0.199},{0.323,-0.229},{0.314,-0.205},{0.592,-0.256},{0.845,-0.347},{0.956,-0.155},{0.705,-0.091},{0.737,-0.133},{0.801,-0.238},{0.672,-0.296},{0.645,-0.351},{0.633,-0.355},{0.445,-0.441},{0.469,-0.538},{0.632,-0.43},{0.7,-0.541},{0.668,-0.557},{0.629,-0.506},{0.79,-0.476},{0.671,-0.426},{0.406,-0.331},{0.468,-0.237},{0.396,-0.233},{0.42,-0.499},{0.422,-0.506},{0.455,-0.579},{0.296,-0.403},{0.145,-0.6},{0.422,-0.64},{0.59,-0.764},{0.69,-0.749},{0.501,-0.94},{0.475,-0.942},{0.212,-0.9},{0.204,-0.903},{0.383,-1.111},{0.588,-1.108},{0.81,-1.282},{0.791,-1.0},{0.99,-0.816},{1.018,-0.889},{0.998,-0.669},{1.03,-0.554},{0.955,-0.347},{0.896,-0.095},{0.669,-0.138},{0.693,0.134},{0.78,-0.128},{0.575,-0.123},{0.398,-0.248},{0.394,-0.212},{0.536,-0.189},{0.309,-0.35},{0.051,-0.248},{-0.223,-0.195},{-0.476,-0.319},{-0.265,-0.175},{-0.312,-0.063},{-0.594,-0.072},{-0.612,-0.107},{-0.609,0.065},{-0.575,0.073},{-0.408,0.119},{-0.68,0.083},{-0.846,-0.057},{-0.82,0.198},{-0.865,0.152},{-0.655,0.096},{-0.623,0.149},{-0.752,0.026},{-0.733,-0.119},{-0.74,-0.146},{-0.571,-0.3},{-0.648,-0.31},{-0.901,-0.282},{-0.75,-0.055},{-0.501,-0.005},{-0.396,0.249},{-0.565,0.112},{-0.832,0.16},{-0.917,-0.108},{-0.83,0.093},{-0.899,0.355},{-0.895,0.422},{-0.86,0.44},{-0.866,0.612},{-1.108,0.735},{-1.281,0.955},{-1.357,0.71},{-1.383,0.456},{-1.286,0.681},{-1.284,0.474},{-1.495,0.33},{-1.491,0.336},{-1.651,0.243},{-1.415,0.378},{-1.506,0.381},{-1.442,0.641},{-1.264,0.857},{-1.368,0.98},{-1.476,0.808},{-1.66,0.727},{-1.701,0.814},{-1.444,0.706},{-1.197,0.574},{-1.214,0.616},{-1.146,0.523},{-1.139,0.47},{-0.959,0.6},{-0.916,0.662},{-1.135,0.673},{-1.029,0.423},{-1.189,0.375},{-0.954,0.331},{-0.677,0.291},{-0.702,0.036},{-0.722,-0.053},{-0.931,0.001},{-0.925,0.066},{-0.662,0.118},{-0.692,0.193},{-0.757,0.12},{-0.768,0.192},{-0.76,0.473},{-0.781,0.406},{-0.727,0.17},{-0.953,0.168},{-1.043,-0.087},{-1.133,-0.027},{-0.903,0.007},{-0.723,0.204},{-0.591,0.174},{-0.529,-0.088},{-0.319,-0.009},{-0.435,-0.032},{-0.451,-0.016},{-0.326,0.099},{-0.21,0.109},{-0.027,0.324},{-0.023,0.326},{-0.134,0.246},{-0.096,0.221},{-0.142,0.422},{0.111,0.384},{0.141,0.242},{-0.117,0.135},{-0.108,-0.138},{-0.044,-0.24},{-0.079,-0.497},{0.128,-0.608},{-0.04,-0.44},{0.22,-0.551},{0.498,-0.576},{0.219,-0.545},{0.086,-0.322},{0.139,-0.179},{-0.101,-0.307},{-0.062,-0.155},{0.016,-0.371},{0.147,-0.344},{0.266,-0.58},{0.081,-0.366},{0.033,-0.129},{-0.18,0.058},{-0.404,0.209},{-0.251,0.445},{0.018,0.401},{0.279,0.414},{0.196,0.524},{-0.061,0.499},{0.095,0.653},{0.084,0.648},{0.032,0.473},{0.168,0.266},{0.265,0.392},{0.085,0.377},{0.279,0.41},{0.162,0.62},{0.306,0.837},{0.24,0.876},{0.092,0.67},{-0.134,0.513},{0.009,0.603},{-0.034,0.62},{-0.138,0.794},{-0.292,0.815},{-0.14,0.705},{-0.217,0.433},{-0.424,0.247},{-0.337,0.408},{-0.083,0.409},{0.079,0.443},{0.337,0.372},{0.221,0.19},{0.411,0.399},{0.639,0.564},{0.809,0.735},{0.763,0.823},{0.719,1.101},{0.584,1.349},{0.718,1.461},{0.62,1.383},{0.461,1.56},{0.683,1.676},{0.835,1.489},{0.779,1.393},{0.767,1.409},{0.953,1.41},{0.788,1.358},{0.611,1.186},{0.542,1.458},{0.609,1.215},{0.699,1.252},{0.668,1.184},{0.898,1.077},{0.946,1.017},{0.908,1.185},{0.636,1.208},{0.67,0.97},{0.774,1.063},{0.618,0.941},{0.427,1.114},{0.451,1.133},{0.285,1.334},{0.435,1.106},{0.473,1.087},{0.267,1.035},{0.393,0.824},{0.277,0.794},{0.319,0.775},{0.351,0.773},{0.416,0.7},{0.322,0.888},{0.385,0.645},{0.53,0.75},{0.522,0.499},{0.292,0.576},{0.462,0.694},{0.714,0.722},{0.459,0.613},{0.442,0.64},{0.318,0.595},{0.287,0.498},{0.128,0.615},{0.168,0.437},{0.021,0.21},{-0.249,0.128},{-0.468,0.09},{-0.326,-0.014},{-0.237,-0.278},{-0.157,-0.3},{-0.224,-0.025},{-0.339,-0.134},{-0.51,-0.359},{-0.508,-0.352},{-0.334,-0.232},{-0.196,-0.289},{-0.316,-0.257},{-0.246,-0.264},{-0.173,-0.102},{-0.119,-0.374},{-0.167,-0.354},{-0.077,-0.608},{-0.011,-0.509},{-0.011,-0.516},{-0.002,-0.596},{-0.232,-0.727},{-0.209,-0.618},{-0.354,-0.641},{-0.396,-0.9},{-0.154,-1.017},{0.12,-1.085},{0.152,-0.939},{0.172,-1.214},{0.096,-0.981},{-0.0,-0.872},{0.23,-1.032},{0.301,-0.77},{0.53,-0.857},{0.353,-1.075},{0.239,-1.03},{0.357,-0.773},{0.188,-0.859},{-0.048,-0.747},{0.058,-0.805},{-0.005,-0.733},{-0.033,-0.767},{-0.314,-0.729},{-0.306,-0.696},{-0.145,-0.482},{-0.282,-0.71},{-0.302,-0.434},{-0.329,-0.46},{-0.259,-0.313},{-0.4,-0.107},{-0.479,0.108},{-0.387,0.292},{-0.404,0.212},{-0.681,0.163},{-0.839,0.272},{-0.876,0.289},{-0.75,0.043},{-0.477,-0.03},{-0.514,0.018},{-0.791,0.044},{-0.836,0.048},{-0.973,0.272},{-0.843,0.23},{-0.875,0.229},{-0.718,0.209},{-0.629,0.461},{-0.609,0.45},{-0.797,0.467},{-0.583,0.363},{-0.863,0.396},{-1.143,0.421},{-1.106,0.345},{-0.95,0.398},{-0.991,0.634},{-0.836,0.87},{-0.88,1.097},{-0.964,0.992},{-1.142,1.08},{-1.243,1.289},{-1.296,1.011},{-1.125,1.174},{-1.091,1.301},{-1.026,1.209},{-1.024,1.195},{-0.817,1.387},{-0.717,1.623},{-0.739,1.354},{-0.474,1.257},{-0.24,1.356},{-0.408,1.403},{-0.416,1.478},{-0.205,1.513},{-0.095,1.633},{-0.135,1.549},{-0.222,1.28},{-0.284,1.528},{-0.312,1.267},{-0.388,1.523},{-0.179,1.38},{-0.053,1.328},{-0.075,1.225},{-0.167,1.041},{-0.006,0.914},{-0.003,0.958},{0.169,1.125},{0.151,0.85},{-0.015,0.841},{-0.009,0.88},{0.003,1.023},{0.245,0.939},{0.235,0.658},{0.452,0.477},{0.25,0.279},{0.129,0.471},{-0.096,0.312},{-0.044,0.186},{-0.025,0.452},{0.063,0.688},{-0.218,0.658},{-0.041,0.764},{-0.027,0.703},{-0.038,0.885},{0.014,0.856},{0.005,0.656},{-0.219,0.541},{-0.371,0.516},{-0.372,0.516},{-0.35,0.243},{-0.089,0.202},{-0.07,0.483},{-0.009,0.452},{-0.057,0.53},{-0.238,0.367},{-0.372,0.5},{-0.62,0.386},{-0.753,0.276},{-0.86,0.296},{-0.892,0.244},{-1.084,0.036},{-0.889,-0.11},{-0.89,-0.145},{-1.094,-0.17},{-1.205,-0.308},{-1.33,-0.348},{-1.194,-0.107},{-1.097,-0.075},{-1.108,-0.068},{-0.975,-0.225},{-1.256,-0.205},{-1.358,-0.153},{-1.36,-0.129},{-1.227,-0.081},{-1.106,0.059},{-0.976,-0.113},{-0.868,-0.25},{-1.03,-0.095},{-0.875,0.142},{-1.024,0.003},{-1.001,-0.186},{-1.079,0.052},{-0.916,0.192},{-0.906,0.204},{-0.666,0.318},{-0.674,0.283},{-0.444,0.436},{-0.686,0.55},{-0.57,0.532},{-0.416,0.36},{-0.136,0.397},{-0.182,0.119},{-0.012,0.316},{0.011,0.123},{-0.175,-0.091},{-0.066,-0.136},{-0.063,-0.165},{0.056,-0.13},{-0.056,0.13},{0.063,0.165},{0.066,0.136},{0.175,0.091},{-0.011,-0.123},{0.012,-0.316},{0.182,-0.119},{0.136,-0.397},{0.416,-0.36},{0.57,-0.532},{0.686,-0.55},{0.444,-0.436},{0.674,-0.283},{0.666,-0.318},{0.906,-0.204},{0.916,-0.192},{1.079,-0.052},{1.001,0.186},{1.024,-0.003},{0.875,-0.142},{1.03,0.095},{0.868,0.25},{0.976,0.113},{1.106,-0.059},{1.227,0.081},}

==> data/gaussian-Kl-H100.txt <==
{{-3.18451190030965,0.00607490947129},{-2.87302298928465,0.0137697948016},{-2.56153407825965,0.0255146197794},{-2.25004516723465,0.0643940403957},{-1.93855625620966,0.0753288774441},{-1.62706734518466,0.134457996298},{-1.31557843415966,0.192777127222},{-1.00408952313467,0.275800889997},{-0.692600612109668,0.284305763257},{-0.381111701084671,0.370164483784},{-0.0696227900596735,0.407828922506},{0.241866120965324,0.413903831978},{0.553355031990321,0.334120020921},{0.864843943015319,0.238136451275},{1.17633285404032,0.183462266033},{1.48782176506531,0.113398310131},{1.79931067609031,0.0400944025105},{2.11079958711531,0.0113398310131},{2.42228849814031,0.0186297223786},{2.73377740916530,0.00647990343605},{3.04526632019030,0.000404993964753},}

==> data/gaussian-Kl-H1300.txt <==
{{-1.85401672701081,0.0620914286416},{-1.64068827185518,0.120634775647},{-1.42735981669955,0.334111020786},{-1.21403136154392,0.251913796203},{-1.00070290638829,0.257235918658},{-0.787374451232655,0.270836898265},{-0.574045996077024,0.402115918822},{-0.360717540921393,0.319918694239},{-0.147389085765762,0.438188082128},{0.0659393693898684,0.626236408871},{0.279267824545499,0.450606367856},{0.492596279701130,0.275567673781},{0.705924734856761,0.099937632766},{0.919253190012392,0.100528979705},{1.13258164516802,0.109399183797},{1.34591010032365,0.22352914311},{1.55923855547928,0.186274285925},{1.77256701063492,0.099937632766},{1.98589546579055,0.0384375510639},{2.19922392094618,0.0195144490017},{2.41255237610181,0.000591346939444},}
